Using binary silver labels in electronic health records-based computable phenotyping algorithms

Gold-standard phenotype labels are often unavailable at scale in electronic health record (EHR) studies because they require manual chart review. Weakly supervised phenotyping methods instead use silver-standard labels, such as diagnosis-code counts, natural language processing (NLP) mentions, medication indicators, or laboratory thresholds. PheNorm is widely used for this purpose, but its original formulation was designed for count-valued silver labels and relies on log transformation, utilization normalization, and Gaussian mixture modeling. These steps are not directly suited to binary silver labels, which are common and may be highly informative. We propose Binary PheNorm, an extension that uses binary silver labels directly in the corruption-and-regression denoising step and produces a continuous phenotype score without EM calibration. We also consider a lasso-regularized version for high-dimensional EHR settings and combined models using both binary and count labels. In simulations, Binary PheNorm achieved strong discrimination using binary labels alone and often improved performance when combined with count labels. In anaphylaxis, AUC increased from 0.793 for an epinephrine-mention indicator to 0.891-0.892 after Binary PheNorm. In acute pancreatitis, AUC increased from 0.736 for a lipase-threshold indicator to 0.805-0.819. These results support Binary PheNorm as a practical weakly supervised approach when informative binary silver labels are available.

==> appendix_logistic_binary_phenorm_results/auc_results_long.csv <==
replication,method,auc
1,Raw single binary label,0.7998207648699145
1,Raw average of two binary labels,0.8923489003844755
1,Logistic Binary PheNorm,0.6561165988533748
1,Linear Binary PheNorm,0.9049853771339186
2,Raw single binary label,0.8000352170450498
2,Raw average of two binary labels,0.8953513500534258
2,Logistic Binary PheNorm,0.6644575974771769
2,Linear Binary PheNorm,0.916695680709462
3,Raw single binary label,0.7998846505070571
3,Raw average of two binary labels,0.8987007161281021
3,Logistic Binary PheNorm,0.6546844710745141
3,Linear Binary PheNorm,0.9206892132203321
4,Raw single binary label,0.7999791999167997
4,Raw average of two binary labels,0.8984315937263749
4,Logistic Binary PheNorm,0.6596746386985518
4,Linear Binary PheNorm,0.92434769739079
5,Raw single binary label,0.8000200020002001
5,Raw average of two binary labels,0.8924212421242125
5,Logistic Binary PheNorm,0.6598739873987414
5,Linear Binary PheNorm,0.9062026202620209
6,Raw single binary label,0.8001154660337418
6,Raw average of two binary labels,0.8990995253063057
6,Logistic Binary PheNorm,0.66059801783308425
6,Linear Binary PheNorm,0.8791976714349867
7,Raw single binary label,0.7992993173555243
7,Raw average of two binary labels,0.8944165854949072
7,Logistic Binary PheNorm,0.6576355568382675
7,Linear Binary PheNorm,0.9101578941039257
8,Raw single binary label,0.7993941312475207
8,Raw average of two binary labels,0.8985029592200642
8,Logistic Binary PheNorm,0.6608817954872402
8,Linear Binary PheNorm,0.910898825528234
9,Raw single binary label,0.7999207971486975
9,Raw average of two binary labels,0.9014384517842643
9,Logistic Binary PheNorm,0.658439703829339
9,Linear Binary PheNorm,0.8994443799976815
10,Raw single binary label,0.7998366111224575
10,Raw average of two binary labels,0.8956073220643064
10,Logistic Binary PheNorm,0.6525984037547384
10,Linear Binary PheNorm,0.9134839874895381
11,Raw single binary label,0.7999046898214336
11,Raw average of two binary labels,0.8939273800513393
11,Logistic Binary PheNorm,0.6548450008209463
11,Linear Binary PheNorm,0.9207924360560807
12,Raw single binary label,0.8004507635259188
12,Raw average of two binary labels,0.8933775526192093
12,Logistic Binary PheNorm,0.655555600194448
12,Linear Binary PheNorm,0.9048736295302353
13,Raw single binary label,0.7996830465945517
13,Raw average of two binary labels,0.8926280319674723
13,Logistic Binary PheNorm,0.6586467850439603
13,Linear Binary PheNorm,0.8967260153914494
14,Raw single binary label,0.8001153180857199
14,Raw average of two binary labels,0.8943317957588571
14,Logistic Binary PheNorm,0.6615173938112602
14,Linear Binary PheNorm,0.9012749055032357
15,Raw single binary label,0.8008020050125314
15,Raw average of two binary labels,0.8972330827067668
15,Logistic Binary PheNorm,0.6582736842105281
15,Linear Binary PheNorm,0.9288862155388484
16,Raw single binary label,0.7997887459189553
16,Raw average of two binary labels,0.898934127136547
16,Logistic Binary PheNorm,0.6602130145317193
16,Linear Binary PheNorm,0.8825339286857429
17,Raw single binary label,0.8
17,Raw average of two binary labels,0.8972899999999999
17,Logistic Binary PheNorm,0.670787999999996
17,Linear Binary PheNorm,0.9163359999999994
18,Raw single binary label,0.7997270679008641
18,Raw average of two binary labels,0.8970541742203226
18,Logistic Binary PheNorm,0.6520956142773103
18,Linear Binary PheNorm,0.9212778985028759
19,Raw single binary label,0.7999046898214336
19,Raw average of two binary labels,0.8927340005045834
19,Logistic Binary PheNorm,0.6557940979772627
19,Linear Binary PheNorm,0.910977089515481
20,Raw single binary label,0.7988340060221667
20,Raw average of two binary labels,0.8946441155743482
20,Logistic Binary PheNorm,0.6556273624191182
20,Linear Binary PheNorm,0.8971827151002632
21,Raw single binary label,0.8000672527261373
21,Raw average of two binary labels,0.8937486989800004
21,Logistic Binary PheNorm,0.6601255384221172
21,Linear Binary PheNorm,0.892107412211175
22,Raw single binary label,0.8001488023808381
22,Raw average of two binary labels,0.8907862525800413
22,Logistic Binary PheNorm,0.6550424806796943
22,Linear Binary PheNorm,0.9206787308596942
23,Raw single binary label,0.7989792763382442
23,Raw average of two binary labels,0.9000758917278017
23,Logistic Binary PheNorm,0.655780821477758
23,Linear Binary PheNorm,0.886487658559502
24,Raw single binary label,0.8003002702432189
24,Raw average of two binary labels,0.8979381443298969
24,Logistic Binary PheNorm,0.6576879191272148
24,Linear Binary PheNorm,0.9120448403563214
25,Raw single binary label,0.8004130379098361
25,Raw average of two binary labels,0.9002465420081968
25,Logistic Binary PheNorm,0.6560899077868844
25,Linear Binary PheNorm,0.8847456134733601
26,Raw single binary label,0.8000208140703116
26,Raw average of two binary labels,0.8911123919769766
26,Logistic Binary PheNorm,0.650403672882867
26,Linear Binary PheNorm,0.9144421629021228
27,Raw single binary label,0.8
27,Raw average of two binary labels,0.8943629807692308
27,Logistic Binary PheNorm,0.6561338141025612
27,Linear Binary PheNorm,0.8936979166666684
28,Raw single binary label,0.7999951993087006
28,Raw average of two binary labels,0.8975492470915813
28,Logistic Binary PheNorm,0.659919028340083
28,Linear Binary PheNorm,0.9363908402810002
29,Raw single binary label,0.8000208003328053
29,Raw average of two binary labels,0.8990183842941488
29,Logistic Binary PheNorm,0.6563625018000334
29,Linear Binary PheNorm,0.90383046128738
30,Raw single binary label,0.7997567377248574
30,Raw average of two binary labels,0.8984380001280329
30,Logistic Binary PheNorm,0.6691993150246481
30,Linear Binary PheNorm,0.8911681390435948
31,Raw single binary label,0.799904781337142
31,Raw average of two binary labels,0.8934431148505108
31,Logistic Binary PheNorm,0.6541042044240702
31,Linear Binary PheNorm,0.9289220687254707
32,Raw single binary label,0.7999167437187539
32,Raw average of two binary labels,0.898137140707118
32,Logistic Binary PheNorm,0.6563757099799487
32,Linear Binary PheNorm,0.9083980771001193
33,Raw single binary label,0.7997404636408786
33,Raw average of two binary labels,0.8955526362165367
33,Logistic Binary PheNorm,0.6540716768932543
33,Linear Binary PheNorm,0.892556753552602
34,Raw single binary label,0.7999351789979953
34,Raw average of two binary labels,0.8935295035591532
34,Logistic Binary PheNorm,0.6519352270135568
34,Linear Binary PheNorm,0.9296972218998963
35,Raw single binary label,0.7998487703589903
35,Raw average of two binary labels,0.8876439782197311
35,Logistic Binary PheNorm,0.6529239730987308
35,Linear Binary PheNorm,0.9237970642245898
36,Raw single binary label,0.7993600602296256
36,Raw average of two binary labels,0.898756963049285
36,Logistic Binary PheNorm,0.6560624081438152
36,Linear Binary PheNorm,0.9262307227154606
37,Raw single binary label,0.8000208003328053
37,Raw average of two binary labels,0.8931502904046464
37,Logistic Binary PheNorm,0.651586425382803
37,Linear Binary PheNorm,0.9042024672394748
38,Raw single binary label,0.7996027932602986
38,Raw average of two binary labels,0.8999055032353129
38,Logistic Binary PheNorm,0.6544421487603291
38,Linear Binary PheNorm,0.9240021782305097
39,Raw single binary label,0.7999567993087889
39,Raw average of two binary labels,0.8956143298292774
39,Logistic Binary PheNorm,0.6501704027264443
39,Linear Binary PheNorm,0.8828421254740066
40,Raw single binary label,0.799932786826218
40,Raw average of two binary labels,0.894943408908146
40,Logistic Binary PheNorm,0.6522278366559824
40,Linear Binary PheNorm,0.9086420938503955
41,Raw single binary label,0.7997198879551821
41,Raw average of two binary labels,0.8959183673469389
41,Logistic Binary PheNorm,0.6641296518607471
41,Linear Binary PheNorm,0.8871788715486205
42,Raw single binary label,0.8002592840080186
42,Raw average of two binary labels,0.8980889808297888
42,Logistic Binary PheNorm,0.6533756937247673
42,Linear Binary PheNorm,0.9101068746273786
43,Raw single binary label,0.8000448114717368
43,Raw average of two binary labels,0.8937087894500992
43,Logistic Binary PheNorm,0.6622935471480715
43,Linear Binary PheNorm,0.9049996799180591
44,Raw single binary label,0.8000192012288786
44,Raw average of two binary labels,0.9001976126472095
44,Logistic Binary PheNorm,0.6572580645161258
44,Linear Binary PheNorm,0.8916210637480793
45,Raw single binary label,0.7998799519807923
45,Raw average of two binary labels,0.8997599039615846
45,Logistic Binary PheNorm,0.6622088835534197
45,Linear Binary PheNorm,0.8960624249699883
46,Raw single binary label,0.8000888031969151
46,Raw average of two binary labels,0.8996143861179002
46,Logistic Binary PheNorm,0.6628638630990735
46,Linear Binary PheNorm,0.8973203035309261
47,Raw single binary label,0.8000400040004001
47,Raw average of two binary labels,0.9032503250325032
47,Logistic Binary PheNorm,0.6552735273527347
47,Linear Binary PheNorm,0.8867286728672844
48,Raw single binary label,0.8007148846035038
48,Raw average of two binary labels,0.898036674944137
48,Logistic Binary PheNorm,0.6566227118276882
48,Linear Binary PheNorm,0.920524248709236
49,Raw single binary label,0.7997004537245056
49,Raw average of two binary labels,0.8939193707926362
49,Logistic Binary PheNorm,0.668264513777928
49,Linear Binary PheNorm,0.9053866269407432
50,Raw single binary label,0.8000672096781937
50,Raw average of two binary labels,0.8974732361460049
50,Logistic Binary PheNorm,0.6590108975692525
50,Linear Binary PheNorm,0.9182922340817088
51,Raw single binary label,0.8007104852839529
51,Raw average of two binary labels,0.8989005159859188
51,Logistic Binary PheNorm,0.6543055086721011
51,Linear Binary PheNorm,0.9174101043223872
52,Raw single binary label,0.8003893045386821
52,Raw average of two binary labels,0.8926208366042392
52,Logistic Binary PheNorm,0.6563065733190181
52,Linear Binary PheNorm,0.9064787965202932
53,Raw single binary label,0.8000432140013365
53,Raw average of two binary labels,0.8929673214121374
53,Logistic Binary PheNorm,0.6557924767624705
53,Linear Binary PheNorm,0.8920330186980587
54,Raw single binary label,0.8
54,Raw average of two binary labels,0.8958723489395759
54,Logistic Binary PheNorm,0.6505882352941159
54,Linear Binary PheNorm,0.9224409763905573
55,Raw single binary label,0.8002000800320127
55,Raw average of two binary labels,0.8917567026810724
55,Logistic Binary PheNorm,0.6551620648259242
55,Linear Binary PheNorm,0.9131692677070823
56,Raw single binary label,0.8000672527261373
56,Raw average of two binary labels,0.8984563898096108
56,Logistic Binary PheNorm,0.6542969688235523
56,Linear Binary PheNorm,0.9007862163936549
57,Raw single binary label,0.7999951999807998
57,Raw average of two binary labels,0.8990615962463849
57,Logistic Binary PheNorm,0.6559626238504996
57,Linear Binary PheNorm,0.9141476565906287
58,Raw single binary label,0.8002919895397154
58,Raw average of two binary labels,0.8939452278962314
58,Logistic Binary PheNorm,0.6634700229420345
58,Linear Binary PheNorm,0.9035712566780577
59,Raw single binary label,0.7999871868793643
59,Raw average of two binary labels,0.8978113588314435
59,Logistic Binary PheNorm,0.6569166826830618
59,Linear Binary PheNorm,0.894019475943365
60,Raw single binary label,0.8006592106375187
60,Raw average of two binary labels,0.8913550038433832
60,Logistic Binary PheNorm,0.6575404762575516
60,Linear Binary PheNorm,0.9231162391992901
61,Raw single binary label,0.800064802332884
61,Raw average of two binary labels,0.8936541715501758
61,Logistic Binary PheNorm,0.6543835578080813
61,Linear Binary PheNorm,0.9093887379945671
62,Raw single binary label,0.7998198378540686
62,Raw average of two binary labels,0.8984526073466119
62,Logistic Binary PheNorm,0.6587568811930717
62,Linear Binary PheNorm,0.9044059653688316
63,Raw single binary label,0.8
63,Raw average of two binary labels,0.89837
63,Logistic Binary PheNorm,0.6510639999999994
63,Linear Binary PheNorm,0.8880239999999996
64,Raw single binary label,0.7998399359743897
64,Raw average of two binary labels,0.9003001200480192
64,Logistic Binary PheNorm,0.656206482593034
64,Linear Binary PheNorm,0.909515806322528
65,Raw single binary label,0.8012030075187969
65,Raw average of two binary labels,0.8957894736842106
65,Logistic Binary PheNorm,0.6619749373433582
65,Linear Binary PheNorm,0.8980330827067672
66,Raw single binary label,0.8004937559114446
66,Raw average of two binary labels,0.8988221196235913
66,Logistic Binary PheNorm,0.657324580387635
66,Linear Binary PheNorm,0.8978782923740379
67,Raw single binary label,0.7998271439946543
67,Raw average of two binary labels,0.8984170871362321
67,Logistic Binary PheNorm,0.6555764067557878
67,Linear Binary PheNorm,0.9030445864460072
68,Raw single binary label,0.7988735151702364
68,Raw average of two binary labels,0.896452054190018
68,Logistic Binary PheNorm,0.6564020684315457
68,Linear Binary PheNorm,0.8893292841927061
69,Raw single binary label,0.8002400960384153
69,Raw average of two binary labels,0.8952460984393759
69,Logistic Binary PheNorm,0.6625530212084838
69,Linear Binary PheNorm,0.9328691476590634
70,Raw single binary label,0.7999471744324252
70,Raw average of two binary labels,0.8978725703240369
70,Logistic Binary PheNorm,0.6521156239619945
70,Linear Binary PheNorm,0.8909712300753566
71,Raw single binary label,0.7989712332301341
71,Raw average of two binary labels,0.8936161635706914
71,Logistic Binary PheNorm,0.6615510513415879
71,Linear Binary PheNorm,0.8998000515995882
72,Raw single binary label,0.8000728492460903
72,Raw average of two binary labels,0.8881223707226085
72,Logistic Binary PheNorm,0.6558513555163262
72,Linear Binary PheNorm,0.9329907017143602
73,Raw single binary label,0.7999647317206111
73,Raw average of two binary labels,0.892263421984963
73,Logistic Binary PheNorm,0.6541985283508893
73,Linear Binary PheNorm,0.8953293576363844
74,Raw single binary label,0.7999231950844854
74,Raw average of two binary labels,0.9027457757296469
74,Logistic Binary PheNorm,0.663310451868918
74,Linear Binary PheNorm,0.8945332501280102
75,Raw single binary label,0.7997602927795214
75,Raw average of two binary labels,0.8938333513715021
75,Logistic Binary PheNorm,0.6493820925077477
75,Linear Binary PheNorm,0.9202472431665377
76,Raw single binary label,0.8000048000768012
76,Raw average of two binary labels,0.8924702795244723
76,Logistic Binary PheNorm,0.6595305524888423
76,Linear Binary PheNorm,0.9267148274372363
77,Raw single binary label,0.7996465765610536
77,Raw average of two binary labels,0.8997451504453857
77,Logistic Binary PheNorm,0.6565621756778982
77,Linear Binary PheNorm,0.9252401235779931
78,Raw single binary label,0.7994507694032121
78,Raw average of two binary labels,0.9007301724552048
78,Logistic Binary PheNorm,0.6537925733775323
78,Linear Binary PheNorm,0.9061504219307938
79,Raw single binary label,0.8000448114717368
79,Raw average of two binary labels,0.8991021701555599
79,Logistic Binary PheNorm,0.6577163753921018
79,Linear Binary PheNorm,0.916258562191922
80,Raw single binary label,0.7999599959996
80,Raw average of two binary labels,0.8965276527652766
80,Logistic Binary PheNorm,0.6573457345734572
80,Linear Binary PheNorm,0.9111511151115063
81,Raw single binary label,0.7999911999648
81,Raw average of two binary labels,0.8924735698942795
81,Logistic Binary PheNorm,0.6616946467785892
81,Linear Binary PheNorm,0.901635606542425
82,Raw single binary label,0.7996323750255295
82,Raw average of two binary labels,0.8953149841216447
82,Logistic Binary PheNorm,0.653727709231872
82,Linear Binary PheNorm,0.8884790818185831
83,Raw single binary label,0.7999399939994
83,Raw average of two binary labels,0.8978877887788779
83,Logistic Binary PheNorm,0.6491169116911698
83,Linear Binary PheNorm,0.9254285428542828
84,Raw single binary label,0.8
84,Raw average of two binary labels,0.893632
84,Logistic Binary PheNorm,0.6576320000000017
84,Linear Binary PheNorm,0.9057239999999983
85,Raw single binary label,0.800007202333556
85,Raw average of two binary labels,0.897788883598286
85,Logistic Binary PheNorm,0.6535957650278665
85,Linear Binary PheNorm,0.8996594896746544
86,Raw single binary label,0.7999807889344263
86,Raw average of two binary labels,0.8955078125
86,Logistic Binary PheNorm,0.6589515560963142
86,Linear Binary PheNorm,0.9210785412397535
87,Raw single binary label,0.7995195676108499
87,Raw average of two binary labels,0.8986627965168652
87,Logistic Binary PheNorm,0.6623401060954874
87,Linear Binary PheNorm,0.9103473125813255
88,Raw single binary label,0.8009929515665634
88,Raw average of two binary labels,0.8973889941857437
88,Logistic Binary PheNorm,0.6574878084941839
88,Linear Binary PheNorm,0.9202673516082368
89,Raw single binary label,0.7999231950844854
89,Raw average of two binary labels,0.8950232814900153
89,Logistic Binary PheNorm,0.6552779377880167
89,Linear Binary PheNorm,0.9091541858678976
90,Raw single binary label,0.8
90,Raw average of two binary labels,0.891726762820513
90,Logistic Binary PheNorm,0.6587780448717994
90,Linear Binary PheNorm,0.9040064102564108
91,Raw single binary label,0.7998591318198007
91,Raw average of two binary labels,0.8946550130263047
91,Logistic Binary PheNorm,0.653788433601865
91,Linear Binary PheNorm,0.905490257284526
92,Raw single binary label,0.7997868922724414
92,Raw average of two binary labels,0.8952507420715514
92,Logistic Binary PheNorm,0.6615192337735688
92,Linear Binary PheNorm,0.916375245855016
93,Raw single binary label,0.8006055848379499
93,Raw average of two binary labels,0.8989450327624602
93,Logistic Binary PheNorm,0.6655665742802679
93,Linear Binary PheNorm,0.8887077652637834
94,Raw single binary label,0.8004203783405065
94,Raw average of two binary labels,0.89916324692223
94,Logistic Binary PheNorm,0.6562626363727344
94,Linear Binary PheNorm,0.8948093283955568
95,Raw single binary label,0.8007497717041285
95,Raw average of two binary labels,0.8919980294461621
95,Logistic Binary PheNorm,0.6606882519745575
95,Linear Binary PheNorm,0.8864408273121969
96,Raw single binary label,0.7999046898214336
96,Raw average of two binary labels,0.8965063613537247
96,Logistic Binary PheNorm,0.6548970610025159
96,Linear Binary PheNorm,0.90396498352095
97,Raw single binary label,0.7999951999807999
97,Raw average of two binary labels,0.8957135828543314
97,Logistic Binary PheNorm,0.6585666342665369
97,Linear Binary PheNorm,0.9034076136304536
98,Raw single binary label,0.8
98,Raw average of two binary labels,0.887948
98,Logistic Binary PheNorm,0.6576120000000037
98,Linear Binary PheNorm,0.88618
99,Raw single binary label,0.8002432155657963
99,Raw average of two binary labels,0.9000736047107015
99,Logistic Binary PheNorm,0.6712669610855089
99,Linear Binary PheNorm,0.8788882488479252
100,Raw single binary label,0.8000048001728062
100,Raw average of two binary labels,0.8966142781140121
100,Logistic Binary PheNorm,0.6559316135380843
100,Linear Binary PheNorm,0.9067926445352013
101,Raw single binary label,0.8002352338736779
101,Raw average of two binary labels,0.8934166519978877
101,Logistic Binary PheNorm,0.6551023347362026
101,Linear Binary PheNorm,0.9075786913315521
102,Raw single binary label,0.7991416859339875
102,Raw average of two binary labels,0.8920595931222677
102,Logistic Binary PheNorm,0.6579926991212521
102,Linear Binary PheNorm,0.9008130341923136
103,Raw single binary label,0.7998271889400921
103,Raw average of two binary labels,0.8933491743471582
103,Logistic Binary PheNorm,0.6565140168970833
103,Linear Binary PheNorm,0.9292274705581182
104,Raw single binary label,0.799718621244096
104,Raw average of two binary labels,0.8897336951060195
104,Logistic Binary PheNorm,0.6630931564666837
104,Linear Binary PheNorm,0.9177529896492794
105,Raw single binary label,0.8000672043010753
105,Raw average of two binary labels,0.8924351158474142
105,Logistic Binary PheNorm,0.653669834869432
105,Linear Binary PheNorm,0.9213349654377896
106,Raw single binary label,0.8000800320128051
106,Raw average of two binary labels,0.8967226890756302
106,Logistic Binary PheNorm,0.6552020808323287
106,Linear Binary PheNorm,0.9195718287314912
107,Raw single binary label,0.7999807889344263
107,Raw average of two binary labels,0.8936667520491802
107,Logistic Binary PheNorm,0.6628217853483628
107,Linear Binary PheNorm,0.907294601690574
108,Raw single binary label,0.8001770046173377
108,Raw average of two binary labels,0.9012638610233431
108,Logistic Binary PheNorm,0.6550772693233373
108,Linear Binary PheNorm,0.8861563967946947
109,Raw single binary label,0.7997597838054249
109,Raw average of two binary labels,0.9043859473526175
109,Logistic Binary PheNorm,0.6587448703833492
109,Linear Binary PheNorm,0.8988169352417174
110,Raw single binary label,0.8000208140703114
110,Raw average of two binary labels,0.8933739207704408
110,Logistic Binary PheNorm,0.6549547494105986
110,Linear Binary PheNorm,0.8671261772958516
111,Raw single binary label,0.8005965745076657
111,Raw average of two binary labels,0.895070241837193
111,Logistic Binary PheNorm,0.661331708255822
111,Linear Binary PheNorm,0.9171892039258448
112,Raw single binary label,0.7999831999327998
112,Raw average of two binary labels,0.902001608006432
112,Logistic Binary PheNorm,0.658078632314527
112,Linear Binary PheNorm,0.8877075508302038
113,Raw single binary label,0.8002689549180327
113,Raw average of two binary labels,0.8956278816598361
113,Logistic Binary PheNorm,0.6543128842213127
113,Linear Binary PheNorm,0.9267418032786878
114,Raw single binary label,0.800313463288318
114,Raw average of two binary labels,0.8941760765780392
114,Logistic Binary PheNorm,0.6604214517919927
114,Linear Binary PheNorm,0.9364455187176042
115,Raw single binary label,0.801105327421117
115,Raw average of two binary labels,0.9024363794100637
115,Logistic Binary PheNorm,0.6586819613135371
115,Linear Binary PheNorm,0.920727299016773
116,Raw single binary label,0.799956798444744
116,Raw average of two binary labels,0.8961102599693588
116,Logistic Binary PheNorm,0.6592957346464511
116,Linear Binary PheNorm,0.9099807593073339
117,Raw single binary label,0.799916778695346
117,Raw average of two binary labels,0.8954172268100634
117,Logistic Binary PheNorm,0.6554597977082114
117,Linear Binary PheNorm,0.9072042442865385
118,Raw single binary label,0.7999567993087889
118,Raw average of two binary labels,0.8974463591417463
118,Logistic Binary PheNorm,0.65401446423143
118,Linear Binary PheNorm,0.9013304212867382
119,Raw single binary label,0.8001248719262295
119,Raw average of two binary labels,0.891905737704918
119,Logistic Binary PheNorm,0.6563540599385205
119,Linear Binary PheNorm,0.9208864305840158
120,Raw single binary label,0.7999991999967999
120,Raw average of two binary labels,0.8977615910463641
120,Logistic Binary PheNorm,0.6567706270825072
120,Linear Binary PheNorm,0.8996715986863946
121,Raw single binary label,0.7992965531102402
121,Raw average of two binary labels,0.8975077881619937
121,Logistic Binary PheNorm,0.6594111144608584
121,Linear Binary PheNorm,0.8789026228519747
122,Raw single binary label,0.7999447980127283
122,Raw average of two binary labels,0.8922881223724053
122,Logistic Binary PheNorm,0.6565716365789155
122,Linear Binary PheNorm,0.8951682260561362
123,Raw single binary label,0.7999831703124312
123,Raw average of two binary labels,0.8953774458144166
123,Logistic Binary PheNorm,0.6547109100453172
123,Linear Binary PheNorm,0.916232233660176
124,Raw single binary label,0.8004370954765422
124,Raw average of two binary labels,0.900927026670029
124,Logistic Binary PheNorm,0.6543063110662843
124,Linear Binary PheNorm,0.9114161172952939
125,Raw single binary label,0.7996927213366621
125,Raw average of two binary labels,0.8971876800460918
125,Logistic Binary PheNorm,0.6658984700083246
125,Linear Binary PheNorm,0.8812135906792138
126,Raw single binary label,0.7996992481203007
126,Raw average of two binary labels,0.8960421052631579
126,Logistic Binary PheNorm,0.6586105263157871
126,Linear Binary PheNorm,0.9043729323308267
127,Raw single binary label,0.7994670273168507
127,Raw average of two binary labels,0.8996955013424349
127,Logistic Binary PheNorm,0.6599298172607917
127,Linear Binary PheNorm,0.8974547753472123
128,Raw single binary label,0.8012564638485824
128,Raw average of two binary labels,0.9005760798488391
128,Logistic Binary PheNorm,0.6542638333380154
128,Linear Binary PheNorm,0.8861480075901323
129,Raw single binary label,0.8009660520033964
129,Raw average of two binary labels,0.8915154039635368
129,Logistic Binary PheNorm,0.6530263221134552
129,Linear Binary PheNorm,0.900234704176613
130,Raw single binary label,0.7999807993087751
130,Raw average of two binary labels,0.8953242316723402
130,Logistic Binary PheNorm,0.6577036773323812
130,Linear Binary PheNorm,0.8968962882663776
131,Raw single binary label,0.8
131,Raw average of two binary labels,0.894204
131,Logistic Binary PheNorm,0.660572000000001
131,Linear Binary PheNorm,0.8866319999999992
132,Raw single binary label,0.8000771158665896
132,Raw average of two binary labels,0.9002554463080779
132,Logistic Binary PheNorm,0.6535449199922875
132,Linear Binary PheNorm,0.8964197352355238
133,Raw single binary label,0.7998125570739677
133,Raw average of two binary labels,0.8907824540604623
133,Logistic Binary PheNorm,0.6557338310450359
133,Linear Binary PheNorm,0.9180778288662107
134,Raw single binary label,0.800100819760673
134,Raw average of two binary labels,0.8955095198658938
134,Logistic Binary PheNorm,0.6536441142463927
134,Linear Binary PheNorm,0.9249812963340833
135,Raw single binary label,0.7997887459189553
135,Raw average of two binary labels,0.899122175276871
135,Logistic Binary PheNorm,0.6561319697842609
135,Linear Binary PheNorm,0.925492926189106
136,Raw single binary label,0.8000312001248004
136,Raw average of two binary labels,0.9006216024864099
136,Logistic Binary PheNorm,0.6563226252905009
136,Linear Binary PheNorm,0.9110876443505785
137,Raw single binary label,0.7999647317206111
137,Raw average of two binary labels,0.9057455233331729
137,Logistic Binary PheNorm,0.6601620737748297
137,Linear Binary PheNorm,0.9274234918802792
138,Raw single binary label,0.7996683702077894
138,Raw average of two binary labels,0.8900014418686618
138,Logistic Binary PheNorm,0.6607923869334683
138,Linear Binary PheNorm,0.8906663035293747
139,Raw single binary label,0.7993443567851868
139,Raw average of two binary labels,0.8957815483266688
139,Logistic Binary PheNorm,0.6584130872469839
139,Linear Binary PheNorm,0.8964940299642564
140,Raw single binary label,0.7995998399359744
140,Raw average of two binary labels,0.8909963985594238
140,Logistic Binary PheNorm,0.6550340136054431
140,Linear Binary PheNorm,0.8828931572629064
141,Raw single binary label,0.8001872269606823
141,Raw average of two binary labels,0.8953049239090429
141,Logistic Binary PheNorm,0.6568265830279562
141,Linear Binary PheNorm,0.9136595669776453
142,Raw single binary label,0.7995195676108497
142,Raw average of two binary labels,0.8919987989190271
142,Logistic Binary PheNorm,0.6550655590031031
142,Linear Binary PheNorm,0.9077369632669408
143,Raw single binary label,0.800043206221696
143,Raw average of two binary labels,0.8990134579379431
143,Logistic Binary PheNorm,0.6592429309820629
143,Linear Binary PheNorm,0.8978172856891392
144,Raw single binary label,0.7998846505070571
144,Raw average of two binary labels,0.8953724026338135
144,Logistic Binary PheNorm,0.6608324388407425
144,Linear Binary PheNorm,0.8974951537192204
145,Raw single binary label,0.800012803277639
145,Raw average of two binary labels,0.8947510562704053
145,Logistic Binary PheNorm,0.6630977530247735
145,Linear Binary PheNorm,0.9289978234428005
146,Raw single binary label,0.799864708542975
146,Raw average of two binary labels,0.8967081747261149
146,Logistic Binary PheNorm,0.6538540053075876
146,Linear Binary PheNorm,0.8976708254780239
147,Raw single binary label,0.8001152165911891
147,Raw average of two binary labels,0.8937126946280265
147,Logistic Binary PheNorm,0.6545982621497475
147,Linear Binary PheNorm,0.9157918740298612
148,Raw single binary label,0.7999807996927951
148,Raw average of two binary labels,0.8918942703083249
148,Logistic Binary PheNorm,0.6547824765196226
148,Linear Binary PheNorm,0.8961303380854085
149,Raw single binary label,0.7998590556730092
149,Raw average of two binary labels,0.8905919661733616
149,Logistic Binary PheNorm,0.6646165673649785
149,Linear Binary PheNorm,0.8944399064642204
150,Raw single binary label,0.7997868922724415
150,Raw average of two binary labels,0.8942172497085792
150,Logistic Binary PheNorm,0.6562235868594294
150,Linear Binary PheNorm,0.9107871766831305
151,Raw single binary label,0.8006822436275159
151,Raw average of two binary labels,0.8991004966509134
151,Logistic Binary PheNorm,0.6630830838053311
151,Linear Binary PheNorm,0.9042614171587076
152,Raw single binary label,0.7997685324234814
152,Raw average of two binary labels,0.8939714309742063
152,Logistic Binary PheNorm,0.6565990284769174
152,Linear Binary PheNorm,0.8921473223045842
153,Raw single binary label,0.7994837075251231
153,Raw average of two binary labels,0.896603212397433
153,Logistic Binary PheNorm,0.6518593343514894
153,Linear Binary PheNorm,0.9114927185925411
154,Raw single binary label,0.8002408472060524
154,Raw average of two binary labels,0.89880816640061445
154,Logistic Binary PheNorm,0.6603454277038288
154,Linear Binary PheNorm,0.8835171693651975
155,Raw single binary label,0.7988987696626727
155,Raw average of two binary labels,0.8959602784849837
155,Logistic Binary PheNorm,0.6579348512454153
155,Linear Binary PheNorm,0.8848655236072723
156,Raw single binary label,0.8002435516886385
156,Raw average of two binary labels,0.9001297874130245
156,Logistic Binary PheNorm,0.6606459727846989
156,Linear Binary PheNorm,0.9287811599950323
157,Raw single binary label,0.8000112087876895
157,Raw average of two binary labels,0.897915966117436
157,Logistic Binary PheNorm,0.6569670621767459
157,Linear Binary PheNorm,0.9091968102992769
158,Raw single binary label,0.8004035163568237
158,Raw average of two binary labels,0.8916350418728283
158,Logistic Binary PheNorm,0.6607980656834965
158,Linear Binary PheNorm,0.9206938239579829
159,Raw single binary label,0.7997004537245056
159,Raw average of two binary labels,0.8881446952677295
159,Logistic Binary PheNorm,0.6649927315977252
159,Linear Binary PheNorm,0.8979620441230047
160,Raw single binary label,0.8007190549563431
160,Raw average of two binary labels,0.8939554442732409
160,Logistic Binary PheNorm,0.6538424499229567
160,Linear Binary PheNorm,0.9192066319979463
161,Raw single binary label,0.8005334914048606
161,Raw average of two binary labels,0.8956848075105335
161,Logistic Binary PheNorm,0.6570154920777332
161,Linear Binary PheNorm,0.8934979733734922
162,Raw single binary label,0.7999999999999999
162,Raw average of two binary labels,0.896908
162,Logistic Binary PheNorm,0.6604080000000018
162,Linear Binary PheNorm,0.8769959999999998
163,Raw single binary label,0.8002688526951283
163,Raw average of two binary labels,0.8936291513136575
163,Logistic Binary PheNorm,0.6579569595640792
163,Linear Binary PheNorm,0.8882220915299411
164,Raw single binary label,0.8003172111055928
164,Raw average of two binary labels,0.897064595716048
164,Logistic Binary PheNorm,0.6595267466636775
164,Linear Binary PheNorm,0.8797121068905313
165,Raw single binary label,0.8002600260026003
165,Raw average of two binary labels,0.8972577257725772
165,Logistic Binary PheNorm,0.661590159015906
165,Linear Binary PheNorm,0.9237523752375211
166,Raw single binary label,0.801577438050766
166,Raw average of two binary labels,0.9000104572639775
166,Logistic Binary PheNorm,0.6600021718932849
166,Linear Binary PheNorm,0.9139005192433769
167,Raw single binary label,0.8000400160064026
167,Raw average of two binary labels,0.8904521808723489
167,Logistic Binary PheNorm,0.6586114445778263
167,Linear Binary PheNorm,0.9172669067627066
168,Raw single binary label,0.8001248844218692
168,Raw average of two binary labels,0.897592772714355
168,Logistic Binary PheNorm,0.6592056230011492
168,Linear Binary PheNorm,0.9109918304774033
169,Raw single binary label,0.7998751820262118
169,Raw average of two binary labels,0.8937827047094782
169,Logistic Binary PheNorm,0.6567105663215504
169,Linear Binary PheNorm,0.934550575282843
170,Raw single binary label,0.8
170,Raw average of two binary labels,0.8990999099909991
170,Logistic Binary PheNorm,0.6567336733673371
170,Linear Binary PheNorm,0.9181158115811534
171,Raw single binary label,0.7997685324234816
171,Raw average of two binary labels,0.8978879584800029
171,Logistic Binary PheNorm,0.6607237967089954
171,Linear Binary PheNorm,0.903440377075902
172,Raw single binary label,0.8000032000128
172,Raw average of two binary labels,0.8977975911903647
172,Logistic Binary PheNorm,0.6610866443465796
172,Linear Binary PheNorm,0.9005236020944083
173,Raw single binary label,0.799852487864321
173,Raw average of two binary labels,0.8934826092010694
173,Logistic Binary PheNorm,0.6550220266083078
173,Linear Binary PheNorm,0.8992588316878519
174,Raw single binary label,0.7996830465945517
174,Raw average of two binary labels,0.8993612908647786
174,Logistic Binary PheNorm,0.6562376190076029
174,Linear Binary PheNorm,0.9026008588156664
175,Raw single binary label,0.7999407990527849
175,Raw average of two binary labels,0.8900322405158483
175,Logistic Binary PheNorm,0.6596065537048621
175,Linear Binary PheNorm,0.923302772844366
176,Raw single binary label,0.8000112087876895
176,Raw average of two binary labels,0.8926698531648812
176,Logistic Binary PheNorm,0.6572392755920622
176,Linear Binary PheNorm,0.9216225520808333
177,Raw single binary label,0.8003075148952528
177,Raw average of two binary labels,0.8875968992248062
177,Logistic Binary PheNorm,0.6603241719520782
177,Linear Binary PheNorm,0.9326350182586982
178,Raw single binary label,0.7999967999487991
178,Raw average of two binary labels,0.8965943455095282
178,Logistic Binary PheNorm,0.6551624825997225
178,Linear Binary PheNorm,0.9326869229907636
179,Raw single binary label,0.7993984962406014
179,Raw average of two binary labels,0.8987468671679197
179,Logistic Binary PheNorm,0.6541593984962454
179,Linear Binary PheNorm,0.8934616541353376
180,Raw single binary label,0.8000800080008
180,Raw average of two binary labels,0.8966756675667567
180,Logistic Binary PheNorm,0.6580818081808207
180,Linear Binary PheNorm,0.9197279727972758
181,Raw single binary label,0.7993456924754635
181,Raw average of two binary labels,0.8885171434986208
181,Logistic Binary PheNorm,0.6484580473410733
181,Linear Binary PheNorm,0.9034575662325997
182,Raw single binary label,0.7994771903195884
182,Raw average of two binary labels,0.88893506639522335
182,Logistic Binary PheNorm,0.6584189624918173
182,Linear Binary PheNorm,0.8934383771216567
183,Raw single binary label,0.8000528019008685
183,Raw average of two binary labels,0.8985263469484902
183,Logistic Binary PheNorm,0.658147693316958
183,Linear Binary PheNorm,0.9089607225860115
184,Raw single binary label,0.7998207648699145
184,Raw average of two binary labels,0.9002784545770971
184,Logistic Binary PheNorm,0.6560205800336861
184,Linear Binary PheNorm,0.8999043812587284
185,Raw single binary label,0.7999071940604199
185,Raw average of two binary labels,0.9003576228878649
185,Logistic Binary PheNorm,0.6536218317972331
185,Linear Binary PheNorm,0.8884928635432672
186,Raw single binary label,0.7998767758480663
186,Raw average of two binary labels,0.8942052642317894
186,Logistic Binary PheNorm,0.6519557833335318
186,Linear Binary PheNorm,0.9042212273605634
187,Raw single binary label,0.8001639581424507
187,Raw average of two binary labels,0.8969233736798958
187,Logistic Binary PheNorm,0.6589871566121743
187,Linear Binary PheNorm,0.9090393981771699
188,Raw single binary label,0.8001088278599322
188,Raw average of two binary labels,0.8913301805262146
188,Logistic Binary PheNorm,0.6573882914025982
188,Linear Binary PheNorm,0.9042114781384022
189,Raw single binary label,0.8000688011008176
189,Raw average of two binary labels,0.8978183650938414
189,Logistic Binary PheNorm,0.6566425062801046
189,Linear Binary PheNorm,0.8820221123537978
190,Raw single binary label,0.8001600640256102
190,Raw average of two binary labels,0.8983993597438976
190,Logistic Binary PheNorm,0.6557142857142877
190,Linear Binary PheNorm,0.938331332533014
191,Raw single binary label,0.7998031716567185
191,Raw average of two binary labels,0.8960890368213023
191,Logistic Binary PheNorm,0.657554687875055
191,Linear Binary PheNorm,0.9065145380934869
192,Raw single binary label,0.7997567377248574
192,Raw average of two binary labels,0.9037433582997249
192,Logistic Binary PheNorm,0.6643860828372095
192,Linear Binary PheNorm,0.9034472825043216
193,Raw single binary label,0.80021123041718
193,Raw average of two binary labels,0.8995975420460546
193,Logistic Binary PheNorm,0.6610311884911464
193,Linear Binary PheNorm,0.9164199644748845
194,Raw single binary label,0.8002292438160279
194,Raw average of two binary labels,0.8984514019141059
194,Logistic Binary PheNorm,0.6525313005979563
194,Linear Binary PheNorm,0.9051924525882106
195,Raw single binary label,0.7998031716567185
195,Raw average of two binary labels,0.8965971099838377
195,Logistic Binary PheNorm,0.6547582851930707
195,Linear Binary PheNorm,0.9091469171560712
196,Raw single binary label,0.8004880609394972
196,Raw average of two binary labels,0.8971846336938359
196,Logistic Binary PheNorm,0.656009200229202
196,Linear Binary PheNorm,0.9341037590309299
197,Raw single binary label,0.8003002702432189
197,Raw average of two binary labels,0.8983244920428386
197,Logistic Binary PheNorm,0.6599659693724372
197,Linear Binary PheNorm,0.9128775898308515
198,Raw single binary label,0.7999911957387374
198,Raw average of two binary labels,0.8883439584759023
198,Logistic Binary PheNorm,0.656505748782413
198,Linear Binary PheNorm,0.9131419607089839
199,Raw single binary label,0.7999167786953459
199,Raw average of two binary labels,0.8978418475129633
199,Logistic Binary PheNorm,0.6592967799756737
199,Linear Binary PheNorm,0.9228362460789974
200,Raw single binary label,0.7999647317206111
200,Raw average of two binary labels,0.8972430625691339
200,Logistic Binary PheNorm,0.6605548341589331
200,Linear Binary PheNorm,0.9187507013578259
201,Raw single binary label,0.8003873874955478
201,Raw average of two binary labels,0.8940066992424333
201,Logistic Binary PheNorm,0.6569779773410344
201,Linear Binary PheNorm,0.9107488024203706
202,Raw single binary label,0.7998990218745867
202,Raw average of two binary labels,0.8934841059629186
202,Logistic Binary PheNorm,0.6622722482459031
202,Linear Binary PheNorm,0.8786339102176249
203,Raw single binary label,0.8004220681338559
203,Raw average of two binary labels,0.8967440458245401
203,Logistic Binary PheNorm,0.6632016882725321
203,Linear Binary PheNorm,0.9020480353733277
204,Raw single binary label,0.7996927213366621
204,Raw average of two binary labels,0.9008386146853595
204,Logistic Binary PheNorm,0.6663785929197883
204,Linear Binary PheNorm,0.8856027142948597
205,Raw single binary label,0.8001639581424507
205,Raw average of two binary labels,0.9026940573210526
205,Logistic Binary PheNorm,0.6548841844689813
205,Linear Binary PheNorm,0.9214246676632719
206,Raw single binary label,0.80040333067914
206,Raw average of two binary labels,0.8952640655572406
206,Logistic Binary PheNorm,0.6549081902536426
206,Linear Binary PheNorm,0.9035807601662932
207,Raw single binary label,0.799668097694722
207,Raw average of two binary labels,0.893127858548689
207,Logistic Binary PheNorm,0.6585134143848397
207,Linear Binary PheNorm,0.9166275839676751
208,Raw single binary label,0.7998997493734336
208,Raw average of two binary labels,0.8924731829573935
208,Logistic Binary PheNorm,0.6612050125313274
208,Linear Binary PheNorm,0.8891147869674172
209,Raw single binary label,0.8002993448829233
209,Raw average of two binary labels,0.8907891419447013
209,Logistic Binary PheNorm,0.652335730493558
209,Linear Binary PheNorm,0.9140584042676644
210,Raw single binary label,0.8003474724183759
210,Raw average of two binary labels,0.89548205793342
210,Logistic Binary PheNorm,0.662343277129274
210,Linear Binary PheNorm,0.9064426510384165
211,Raw single binary label,0.7999751999007996
211,Raw average of two binary labels,0.9015336061344245
211,Logistic Binary PheNorm,0.6568746274985118
211,Linear Binary PheNorm,0.9065396261585047
212,Raw single binary label,0.7994746620539432
212,Raw average of two binary labels,0.8950485296944071
212,Logistic Binary PheNorm,0.6558195592286523
212,Linear Binary PheNorm,0.9384890127490519
213,Raw single binary label,0.7999951993087004
213,Raw average of two binary labels,0.8936386839704918
213,Logistic Binary PheNorm,0.6543822310412684
213,Linear Binary PheNorm,0.9164799731161302
214,Raw single binary label,0.79950681334165985
214,Raw average of two binary labels,0.8923876319034124
214,Logistic Binary PheNorm,0.6542569374389514
214,Linear Binary PheNorm,0.91244735872924565
215,Raw single binary label,0.7999671998687995
215,Raw average of two binary labels,0.8969655878623515
215,Logistic Binary PheNorm,0.6664106656426616
215,Linear Binary PheNorm,0.9049556198224793
216,Raw single binary label,0.8007017543859649
216,Raw average of two binary labels,0.8945062656641604
216,Logistic Binary PheNorm,0.6574837092731838
216,Linear Binary PheNorm,0.9192781954887227
217,Raw single binary label,0.7992982456140351
217,Raw average of two binary labels,0.9033343358395989
217,Logistic Binary PheNorm,0.6519258145363418
217,Linear Binary PheNorm,0.924836090225565
218,Raw single binary label,0.8000992063492063
218,Raw average of two binary labels,0.8937211981566822
218,Logistic Binary PheNorm,0.6552419354838724
218,Linear Binary PheNorm,0.9043938812083977
219,Raw single binary label,0.8000400160064026
219,Raw average of two binary labels,0.9039615846338535
219,Logistic Binary PheNorm,0.6552701080432153
219,Linear Binary PheNorm,0.9083233293317327
220,Raw single binary label,0.8005173981122178
220,Raw average of two binary labels,0.8883289082178999
220,Logistic Binary PheNorm,0.6531350240878476
220,Linear Binary PheNorm,0.9082138952629252
221,Raw single binary label,0.8004035163568236
221,Raw average of two binary labels,0.8963107075947542
221,Logistic Binary PheNorm,0.6578357432226871
221,Linear Binary PheNorm,0.8992890426094077
222,Raw single binary label,0.7992826375878689
222,Raw average of two binary labels,0.893000112087877
222,Logistic Binary PheNorm,0.655710076700131
222,Linear Binary PheNorm,0.9007662007013527
223,Raw single binary label,0.8000032002048131
223,Raw average of two binary labels,0.8996895801331285
223,Logistic Binary PheNorm,0.6577380952380943
223,Linear Binary PheNorm,0.911442332309268
224,Raw single binary label,0.8000408014688528
224,Raw average of two binary labels,0.8918261057398066
224,Logistic Binary PheNorm,0.663571888587986
224,Linear Binary PheNorm,0.8931281526134933
225,Raw single binary label,0.8003007518796993
225,Raw average of two binary labels,0.8911919799498748
225,Logistic Binary PheNorm,0.6566135338345885
225,Linear Binary PheNorm,0.9024441102756892
226,Raw single binary label,0.8000192027651982
226,Raw average of two binary labels,0.9002496359475765
226,Logistic Binary PheNorm,0.6551263381926993
226,Linear Binary PheNorm,0.891800419260373
227,Raw single binary label,0.7998847336065573
227,Raw average of two binary labels,0.8946533203125001
227,Logistic Binary PheNorm,0.6584712794569655
227,Linear Binary PheNorm,0.9045009925717215
228,Raw single binary label,0.7993920483787956
228,Raw average of two binary labels,0.9011194029850746
228,Logistic Binary PheNorm,0.6596878216675258
228,Linear Binary PheNorm,0.9014169454451856
229,Raw single binary label,0.7992793514162747
229,Raw average of two binary labels,0.8957802021819637
229,Logistic Binary PheNorm,0.6506095485937377
229,Linear Binary PheNorm,0.921681513362026
230,Raw single binary label,0.8002914284799283
230,Raw average of two binary labels,0.8934284479031561
230,Logistic Binary PheNorm,0.656222478423083
230,Linear Binary PheNorm,0.9124753806984709
231,Raw single binary label,0.8001088278599322
231,Raw average of two binary labels,0.8956812944113693
231,Logistic Binary PheNorm,0.6570722104858834
231,Linear Binary PheNorm,0.8961774214198835
232,Raw single binary label,0.8001248719262295
232,Raw average of two binary labels,0.8985335553278687
232,Logistic Binary PheNorm,0.6563980852971341
232,Linear Binary PheNorm,0.9084672771516411
233,Raw single binary label,0.7999887998207971
233,Raw average of two binary labels,0.9007984127746044
233,Logistic Binary PheNorm,0.6582345317525083
233,Linear Binary PheNorm,0.9200187202995251
234,Raw single binary label,0.8005479912994364
234,Raw average of two binary labels,0.8995769891723648
234,Logistic Binary PheNorm,0.6589635433566033
234,Linear Binary PheNorm,0.8813887253193603
235,Raw single binary label,0.8001848362279006
235,Raw average of two binary labels,0.8971338382322935
235,Logistic Binary PheNorm,0.650959588079263
235,Linear Binary PheNorm,0.9066377009893939
236,Raw single binary label,0.7992183996412326
236,Raw average of two binary labels,0.8913927862130822
236,Logistic Binary PheNorm,0.6594352617079896
236,Linear Binary PheNorm,0.8680889230572115
237,Raw single binary label,0.8000600060006001
237,Raw average of two binary labels,0.9002000200020001
237,Logistic Binary PheNorm,0.659829982998302
237,Linear Binary PheNorm,0.8968576857685728
238,Raw single binary label,0.7996997297567812
238,Raw average of two binary labels,0.8958442598338506
238,Logistic Binary PheNorm,0.6582364127714952
238,Linear Binary PheNorm,0.9220938844960458
239,Raw single binary label,0.7997261473102606
239,Raw average of two binary labels,0.8961166724890479
239,Logistic Binary PheNorm,0.6520143431350139
239,Linear Binary PheNorm,0.9048743369512401
240,Raw single binary label,0.7999567439401464
240,Raw average of two binary labels,0.9021852320607506
240,Logistic Binary PheNorm,0.6567952065877404
240,Linear Binary PheNorm,0.9065108380461094
241,Raw single binary label,0.800332885218616
241,Raw average of two binary labels,0.8951891684271174
241,Logistic Binary PheNorm,0.654243486332505
241,Linear Binary PheNorm,0.9186751808462985
242,Raw single binary label,0.7997705796473664
242,Raw average of two binary labels,0.8971940126100977
242,Logistic Binary PheNorm,0.6580433492162839
242,Linear Binary PheNorm,0.8822295486996833
243,Raw single binary label,0.7999887978043697
243,Raw average of two binary labels,0.8972518613648275
243,Logistic Binary PheNorm,0.6598893383103054
243,Linear Binary PheNorm,0.9291821196954605
244,Raw single binary label,0.8003873874955478
244,Raw average of two binary labels,0.9022486883651687
244,Logistic Binary PheNorm,0.6570460102689718
244,Linear Binary PheNorm,0.8798978705693571
245,Raw single binary label,0.8000673187502755
245,Raw average of two binary labels,0.9026943528384068
245,Logistic Binary PheNorm,0.6554161540958208
245,Linear Binary PheNorm,0.923132405563412
246,Raw single binary label,0.8005012531328319
246,Raw average of two binary labels,0.8999137844611529
246,Logistic Binary PheNorm,0.6584621553884709
246,Linear Binary PheNorm,0.9139769423558891
247,Raw single binary label,0.8001152165911891
247,Raw average of two binary labels,0.8964810932774318
247,Logistic Binary PheNorm,0.6561944920068472
247,Linear Binary PheNorm,0.9162559408554847
248,Raw single binary label,0.800497853457917
248,Raw average of two binary labels,0.8982226391043447
248,Logistic Binary PheNorm,0.6555832140809955
248,Linear Binary PheNorm,0.9055321059361597
249,Raw single binary label,0.8000192027651982
249,Raw average of two binary labels,0.8949588740778672
249,Logistic Binary PheNorm,0.6556584148117335
249,Linear Binary PheNorm,0.9042462114544523
250,Raw single binary label,0.7990575374961433
250,Raw average of two binary labels,0.894247452506221
250,Logistic Binary PheNorm,0.6491050212574996
250,Linear Binary PheNorm,0.9263420674069061
251,Raw single binary label,0.8009258703060738
251,Raw average of two binary labels,0.9003668240486002
251,Logistic Binary PheNorm,0.6567271766161714
251,Linear Binary PheNorm,0.9009174605844342
252,Raw single binary label,0.8002801120448179
252,Raw average of two binary labels,0.8934373749499799
252,Logistic Binary PheNorm,0.6539375750300174
252,Linear Binary PheNorm,0.8830812324929994
253,Raw single binary label,0.800172899590164
253,Raw average of two binary labels,0.9013271644467213
253,Logistic Binary PheNorm,0.6612849001024598
253,Linear Binary PheNorm,0.9013631851946717
254,Raw single binary label,0.8000648023328839
254,Raw average of two binary labels,0.9008704313355281
254,Logistic Binary PheNorm,0.6628878639631048
254,Linear Binary PheNorm,0.8671552175878348
255,Raw single binary label,0.8000208003328053
255,Raw average of two binary labels,0.8967463479415672
255,Logistic Binary PheNorm,0.6609665754652098
255,Linear Binary PheNorm,0.9076025216403463
256,Raw single binary label,0.7998991209107941
256,Raw average of two binary labels,0.8953419480873005
256,Logistic Binary PheNorm,0.6587604682070739
256,Linear Binary PheNorm,0.9080679252534016
257,Raw single binary label,0.8002048524422252
257,Raw average of two binary labels,0.8981539274054159
257,Logistic Binary PheNorm,0.6571682350681757
257,Linear Binary PheNorm,0.9299220600473698
258,Raw single binary label,0.8000832053251408
258,Raw average of two binary labels,0.897407434075781
258,Logistic Binary PheNorm,0.6606022785458252
258,Linear Binary PheNorm,0.8854926715309788
259,Raw single binary label,0.7997596153846154
259,Raw average of two binary labels,0.8993749999999999
259,Logistic Binary PheNorm,0.6572035256410236
259,Linear Binary PheNorm,0.8805008012820513
260,Raw single binary label,0.7999327975807129
260,Raw average of two binary labels,0.8948042129516661
260,Logistic Binary PheNorm,0.6547515710565558
260,Linear Binary PheNorm,0.917737038533387
261,Raw single binary label,0.7998527623071506
261,Raw average of two binary labels,0.9006145573266756
261,Logistic Binary PheNorm,0.6591087318353518
261,Linear Binary PheNorm,0.8849985596312626
262,Raw single binary label,0.8001009308063249
262,Raw average of two binary labels,0.8960272513177077
262,Logistic Binary PheNorm,0.6574560630577276
262,Linear Binary PheNorm,0.8704040436405585
263,Raw single binary label,0.8000768027648995
263,Raw average of two binary labels,0.893638170974155
263,Logistic Binary PheNorm,0.664603925741326
263,Linear Binary PheNorm,0.8909480741306708
264,Raw single binary label,0.7993443567851868
264,Raw average of two binary labels,0.8941304321721484
264,Logistic Binary PheNorm,0.6655939415044605
264,Linear Binary PheNorm,0.9170359162794048
265,Raw single binary label,0.8014613101318303
265,Raw average of two binary labels,0.8941070906388825
265,Logistic Binary PheNorm,0.665192538024903
265,Linear Binary PheNorm,0.9056157090839176
266,Raw single binary label,0.80040333067914
266,Raw average of two binary labels,0.8993493892021015
266,Logistic Binary PheNorm,0.6565607256751215
266,Linear Binary PheNorm,0.9343307231543029
267,Raw single binary label,0.7999599839935975
267,Raw average of two binary labels,0.8955582232893156
267,Logistic Binary PheNorm,0.6563385354141636
267,Linear Binary PheNorm,0.925478191276512
268,Raw single binary label,0.8003873874955478
268,Raw average of two binary labels,0.9005618719460219
268,Logistic Binary PheNorm,0.6558614369354788
268,Linear Binary PheNorm,0.9162114463400286
269,Raw single binary label,0.7989147987856082
269,Raw average of two binary labels,0.8950205090110458
269,Logistic Binary PheNorm,0.6515850074284651
269,Linear Binary PheNorm,0.9067405206382021
270,Raw single binary label,0.8000792256691168
270,Raw average of two binary labels,0.8972807189529408
270,Logistic Binary PheNorm,0.6583292986927752
270,Linear Binary PheNorm,0.8994234131858709
271,Raw single binary label,0.7999230226441723
271,Raw average of two binary labels,0.8933061774328053
271,Logistic Binary PheNorm,0.6584049650394501
271,Linear Binary PheNorm,0.9151164282506883
272,Raw single binary label,0.799154334038055
272,Raw average of two binary labels,0.8960935998462425
272,Logistic Binary PheNorm,0.6615374143122595
272,Linear Binary PheNorm,0.9210791850855282
273,Raw single binary label,0.7999046898214336
273,Raw average of two binary labels,0.8987409445318789
273,Logistic Binary PheNorm,0.6529267833615658
273,Linear Binary PheNorm,0.929806856726377
274,Raw single binary label,0.8001154660337418
274,Raw average of two binary labels,0.8952787221758932
274,Logistic Binary PheNorm,0.6609668676630925
274,Linear Binary PheNorm,0.9018618897940852
275,Raw single binary label,0.8004039125016529
275,Raw average of two binary labels,0.8962189301928604
275,Logistic Binary PheNorm,0.6568827411553962
275,Linear Binary PheNorm,0.9329617445173297
276,Raw single binary label,0.8003072196620584
276,Raw average of two binary labels,0.8939552131336406
276,Logistic Binary PheNorm,0.6581381208397318
276,Linear Binary PheNorm,0.8771881400409633
277,Raw single binary label,0.8000400160064026
277,Raw average of two binary labels,0.8924309723889556
277,Logistic Binary PheNorm,0.6544937975190034
277,Linear Binary PheNorm,0.9261144457783076
278,Raw single binary label,0.800115216591189
278,Raw average of two binary labels,0.8907642700548879
278,Logistic Binary PheNorm,0.6519098750220046
278,Linear Binary PheNorm,0.8749779968315435
279,Raw single binary label,0.7999671998687995
279,Raw average of two binary labels,0.8938895755583021
279,Logistic Binary PheNorm,0.6557226228904903
279,Linear Binary PheNorm,0.9173756695026796
280,Raw single binary label,0.7997404636408786
280,Raw average of two binary labels,0.8984063346096541
280,Logistic Binary PheNorm,0.662001954533075
280,Linear Binary PheNorm,0.9003989169964287
281,Raw single binary label,0.7999911999648
281,Raw average of two binary labels,0.892929571718287
281,Logistic Binary PheNorm,0.6571386285545194
281,Linear Binary PheNorm,0.9027636110544482
282,Raw single binary label,0.7990877454337213
282,Raw average of two binary labels,0.8997320902963827
282,Logistic Binary PheNorm,0.6618410882980684
282,Linear Binary PheNorm,0.9088546359591665
283,Raw single binary label,0.8007890178972352
283,Raw average of two binary labels,0.895609484251716
283,Logistic Binary PheNorm,0.6550612611456799
283,Linear Binary PheNorm,0.9188169542626222
284,Raw single binary label,0.7998271751132162
284,Raw average of two binary labels,0.8972272007169032
284,Logistic Binary PheNorm,0.6619913267510527
284,Linear Binary PheNorm,0.940535437102941
285,Raw single binary label,0.8003893045386821
285,Raw average of two binary labels,0.8956327400310803
285,Logistic Binary PheNorm,0.6607242986911005
285,Linear Binary PheNorm,0.9253432448453177
286,Raw single binary label,0.8004056583731175
286,Raw average of two binary labels,0.8951180698357727
286,Logistic Binary PheNorm,0.6592830429188197
286,Linear Binary PheNorm,0.8969018443025436
287,Raw single binary label,0.8001000100010001
287,Raw average of two binary labels,0.8917551755175517
287,Logistic Binary PheNorm,0.6574937493749361
287,Linear Binary PheNorm,0.9011861186118579
288,Raw single binary label,0.7996683702077894
288,Raw average of two binary labels,0.8935119915410372
288,Logistic Binary PheNorm,0.6541918326150701
288,Linear Binary PheNorm,0.9002827664653394
289,Raw single binary label,0.8000792383513622
289,Raw average of two binary labels,0.8904489773050156
289,Logistic Binary PheNorm,0.6576262911249049
289,Linear Binary PheNorm,0.8913314043997292
290,Raw single binary label,0.8001200120012002
290,Raw average of two binary labels,0.8959595959595961
290,Logistic Binary PheNorm,0.6566896689668954
290,Linear Binary PheNorm,0.9089988998899858
291,Raw single binary label,0.8000272001088006
291,Raw average of two binary labels,0.8962255849023396
291,Logistic Binary PheNorm,0.6616226464905834
291,Linear Binary PheNorm,0.9068276273105093
292,Raw single binary label,0.8002000800320128
292,Raw average of two binary labels,0.8961184473789517
292,Logistic Binary PheNorm,0.6640016006402595
292,Linear Binary PheNorm,0.9165826330532233
293,Raw single binary label,0.8000600060006001
293,Raw average of two binary labels,0.8937193719371936
293,Logistic Binary PheNorm,0.6589498949895016
293,Linear Binary PheNorm,0.9136913691369106
294,Raw single binary label,0.7999399939994
294,Raw average of two binary labels,0.8977317731773177
294,Logistic Binary PheNorm,0.6532213221322132
294,Linear Binary PheNorm,0.8986858685868535
295,Raw single binary label,0.8002435516886385
295,Raw average of two binary labels,0.9010290860001842
295,Logistic Binary PheNorm,0.6621601592699838
295,Linear Binary PheNorm,0.9124696061112251
296,Raw single binary label,0.7995033539731682
296,Raw average of two binary labels,0.8951157765737874
296,Logistic Binary PheNorm,0.6567297149122829
296,Linear Binary PheNorm,0.9014447884416915
297,Raw single binary label,0.7999727995647931
297,Raw average of two binary labels,0.897406358501736
297,Logistic Binary PheNorm,0.6547424758796179
297,Linear Binary PheNorm,0.8898742379878076
298,Raw single binary label,0.799848794556604
298,Raw average of two binary labels,0.8995603841738302
298,Logistic Binary PheNorm,0.6623598449544212
298,Linear Binary PheNorm,0.8752435087663177
299,Raw single binary label,0.8001248719262295
299,Raw average of two binary labels,0.8927502241290983
299,Logistic Binary PheNorm,0.6493100025614797
299,Linear Binary PheNorm,0.8940189549180333
300,Raw single binary label,0.800043206221696
300,Raw average of two binary labels,0.8948968651485815
300,Logistic Binary PheNorm,0.658858875678099
300,Linear Binary PheNorm,0.9136715687058952
301,Raw single binary label,0.7999911957387376
301,Raw average of two binary labels,0.8961577403463277
301,Logistic Binary PheNorm,0.6549810108092332
301,Linear Binary PheNorm,0.9298100280535763
302,Raw single binary label,0.8
302,Raw average of two binary labels,0.89396
302,Logistic Binary PheNorm,0.6566999999999968
302,Linear Binary PheNorm,0.9278239999999978
303,Raw single binary label,0.7993443567851868
303,Raw average of two binary labels,0.8957635361504377
303,Logistic Binary PheNorm,0.6541622136564321
303,Linear Binary PheNorm,0.9014333689574142
304,Raw single binary label,0.7998389694041868
304,Raw average of two binary labels,0.8943538647342995
304,Logistic Binary PheNorm,0.6553864734299482
304,Linear Binary PheNorm,0.9033534621578081
305,Raw single binary label,0.8002809899492057
305,Raw average of two binary labels,0.8942024808770729
305,Logistic Binary PheNorm,0.6556512202248681
305,Linear Binary PheNorm,0.9241086974794954
306,Raw single binary label,0.8001801621459314
306,Raw average of two binary labels,0.8948193374036635
306,Logistic Binary PheNorm,0.6498288459613676
306,Linear Binary PheNorm,0.9171093984586126
307,Raw single binary label,0.8010416666666665
307,Raw average of two binary labels,0.8990384615384616
307,Logistic Binary PheNorm,0.653084935897432
307,Linear Binary PheNorm,0.9009935897435897
308,Raw single binary label,0.799863002175141
308,Raw average of two binary labels,0.8964965410052115
308,Logistic Binary PheNorm,0.6524581495679741
308,Linear Binary PheNorm,0.8917316605177885
309,Raw single binary label,0.8001514671881198
309,Raw average of two binary labels,0.8966116229028005
309,Logistic Binary PheNorm,0.6552678925624835
309,Linear Binary PheNorm,0.8679951434330163
310,Raw single binary label,0.8008666337971148
310,Raw average of two binary labels,0.899188683253765
310,Logistic Binary PheNorm,0.6560722488786291
310,Linear Binary PheNorm,0.8851209158579545
311,Raw single binary label,0.8006605945350815
311,Raw average of two binary labels,0.9003803423080773
311,Logistic Binary PheNorm,0.6554058652787517
311,Linear Binary PheNorm,0.8881313181863674
312,Raw single binary label,0.8000648023328839
312,Raw average of two binary labels,0.893614170110124
312,Logistic Binary PheNorm,0.6606157821681624
312,Linear Binary PheNorm,0.8997923925261314
313,Raw single binary label,0.8006090977940348
313,Raw average of two binary labels,0.897472566428721
313,Logistic Binary PheNorm,0.6662047406500246
313,Linear Binary PheNorm,0.889621166954027
314,Raw single binary label,0.8006005404864378
314,Raw average of two binary labels,0.9000560504454009
314,Logistic Binary PheNorm,0.6532078870983872
314,Linear Binary PheNorm,0.8971354218796938
315,Raw single binary label,0.800840756681013
315,Raw average of two binary labels,0.9025823240916826
315,Logistic Binary PheNorm,0.664169752777502
315,Linear Binary PheNorm,0.9032889600640549
316,Raw single binary label,0.7996830973235328
316,Raw average of two binary labels,0.8969986275553279
316,Logistic Binary PheNorm,0.6552042861887236
316,Linear Binary PheNorm,0.9192618408364344
317,Raw single binary label,0.7997999799979997
317,Raw average of two binary labels,0.8984618461846184
317,Logistic Binary PheNorm,0.6602060206020619
317,Linear Binary PheNorm,0.9180318031803144
318,Raw single binary label,0.8
318,Raw average of two binary labels,0.8925199999999999
318,Logistic Binary PheNorm,0.6600600000000013
318,Linear Binary PheNorm,0.9182760000000002
319,Raw single binary label,0.8003075148952526
319,Raw average of two binary labels,0.8983739349093471
319,Logistic Binary PheNorm,0.662150041642646
319,Linear Binary PheNorm,0.8772382920110201
320,Raw single binary label,0.7999967999487991
320,Raw average of two binary labels,0.898640378246052
320,Logistic Binary PheNorm,0.6558824941199072
320,Linear Binary PheNorm,0.8854821677146827
321,Raw single binary label,0.8001009308063249
321,Raw average of two binary labels,0.893419872154312
321,Logistic Binary PheNorm,0.6769212899918358
321,Linear Binary PheNorm,0.8960612954388911
322,Raw single binary label,0.8000672527261373
322,Raw average of two binary labels,0.8978599221789885
322,Logistic Binary PheNorm,0.6538886487005796
322,Linear Binary PheNorm,0.9138484571904395
323,Raw single binary label,0.7996428442149208
323,Raw average of two binary labels,0.8902530255680106
323,Logistic Binary PheNorm,0.6540616415491224
323,Linear Binary PheNorm,0.8942529290394203
324,Raw single binary label,0.7999799979998
324,Raw average of two binary labels,0.8936073607360736
324,Logistic Binary PheNorm,0.6545654565456549
324,Linear Binary PheNorm,0.9085108510851057
325,Raw single binary label,0.8003893045386821
325,Raw average of two binary labels,0.8973089123504061
325,Logistic Binary PheNorm,0.6652501642128181
325,Linear Binary PheNorm,0.9036671526298106
326,Raw single binary label,0.8000352022529441
326,Raw average of two binary labels,0.8960013440860215
326,Logistic Binary PheNorm,0.6564940156170008
326,Linear Binary PheNorm,0.9113263248847933
327,Raw single binary label,0.8000528019008685
327,Raw average of two binary labels,0.8943941981911349
327,Logistic Binary PheNorm,0.6593717373825485
327,Linear Binary PheNorm,0.9223412042833525
328,Raw single binary label,0.8000272001088005
328,Raw average of two binary labels,0.8959915839663357
328,Logistic Binary PheNorm,0.6525746102984434
328,Linear Binary PheNorm,0.9142756571026287
329,Raw single binary label,0.8002832407866732
329,Raw average of two binary labels,0.8982533484821815
329,Logistic Binary PheNorm,0.6517858571634282
329,Linear Binary PheNorm,0.9180241954841499
330,Raw single binary label,0.7999087985407767
330,Raw average of two binary labels,0.89867237875806
330,Logistic Binary PheNorm,0.6562224995599947
330,Linear Binary PheNorm,0.8944223107569711
331,Raw single binary label,0.8003808746514316
331,Raw average of two binary labels,0.896905793535533
331,Logistic Binary PheNorm,0.6563206388452181
331,Linear Binary PheNorm,0.9211325419782294
332,Raw single binary label,0.7999567439401464
332,Raw average of two binary labels,0.8972248033451353
332,Logistic Binary PheNorm,0.6522372995402099
332,Linear Binary PheNorm,0.9276782710392641
333,Raw single binary label,0.8000288010368374
333,Raw average of two binary labels,0.8960942593933382
333,Logistic Binary PheNorm,0.6610197967126836
333,Linear Binary PheNorm,0.8693952982307354
334,Raw single binary label,0.8002212682035186
334,Raw average of two binary labels,0.8999663287516385
334,Logistic Binary PheNorm,0.6570022166905186
334,Linear Binary PheNorm,0.9251255656970153
335,Raw single binary label,0.799980799692795
335,Raw average of two binary labels,0.8953783260532169
335,Logistic Binary PheNorm,0.6574105185683009
335,Linear Binary PheNorm,0.8989023824381187
336,Raw single binary label,0.8005334914048607
336,Raw average of two binary labels,0.8947676188340089
336,Logistic Binary PheNorm,0.656474791329562
336,Linear Binary PheNorm,0.9139004149377573
337,Raw single binary label,0.7999399939994
337,Raw average of two binary labels,0.8959755975597561
337,Logistic Binary PheNorm,0.654209420942095
337,Linear Binary PheNorm,0.9319611961196089
338,Raw single binary label,0.7987473519388413
338,Raw average of two binary labels,0.896378213214476
338,Logistic Binary PheNorm,0.6570755793697509
338,Linear Binary PheNorm,0.915145908670424
339,Raw single binary label,0.8001792114695341
339,Raw average of two binary labels,0.8978714637736817
339,Logistic Binary PheNorm,0.6622103814644179
339,Linear Binary PheNorm,0.9331317204301106
340,Raw single binary label,0.7999407990527849
340,Raw average of two binary labels,0.8987963807420919
340,Logistic Binary PheNorm,0.6604505672090747
340,Linear Binary PheNorm,0.900966415462648
341,Raw single binary label,0.800064802332884
341,Raw average of two binary labels,0.8978743234756451
341,Logistic Binary PheNorm,0.6561196203063313
341,Linear Binary PheNorm,0.9190410854790768
342,Raw single binary label,0.8005608974358973
342,Raw average of two binary labels,0.8912800480769231
342,Logistic Binary PheNorm,0.6575600961538495
342,Linear Binary PheNorm,0.9088581730769235
343,Raw single binary label,0.8000048000768012
343,Raw average of two binary labels,0.8966783468535497
343,Logistic Binary PheNorm,0.6572585161362599
343,Linear Binary PheNorm,0.8977063633018117
344,Raw single binary label,0.800128825249749
344,Raw average of two binary labels,0.8928730031086094
344,Logistic Binary PheNorm,0.6541482130497634
344,Linear Binary PheNorm,0.9241131261727317
345,Raw single binary label,0.8004718813967369
345,Raw average of two binary labels,0.8973657962097269
345,Logistic Binary PheNorm,0.6612508462219465
345,Linear Binary PheNorm,0.91269393003497
346,Raw single binary label,0.8010510239667136
346,Raw average of two binary labels,0.8960219825150018
346,Logistic Binary PheNorm,0.662694261056397
346,Linear Binary PheNorm,0.9133847220719031
347,Raw single binary label,0.7988112065528614
347,Raw average of two binary labels,0.8909084685424796
347,Logistic Binary PheNorm,0.6586648625356913
347,Linear Binary PheNorm,0.8932582685980532
348,Raw single binary label,0.801056111967129
348,Raw average of two binary labels,0.9007126348228043
348,Logistic Binary PheNorm,0.6525704609655912
348,Linear Binary PheNorm,0.9396266692347206
349,Raw single binary label,0.8009346094038058
349,Raw average of two binary labels,0.8994613571875151
349,Logistic Binary PheNorm,0.6550561887814819
349,Linear Binary PheNorm,0.9142780422898695
350,Raw single binary label,0.8001856085106724
350,Raw average of two binary labels,0.8962621177850718
350,Logistic Binary PheNorm,0.6613689230287139
350,Linear Binary PheNorm,0.8845531133618055
351,Raw single binary label,0.8000768027648995
351,Raw average of two binary labels,0.8961682620574339
351,Logistic Binary PheNorm,0.6534555243988788
351,Linear Binary PheNorm,0.8962322643615178
352,Raw single binary label,0.7998031716567185
352,Raw average of two binary labels,0.8965731065273399
352,Logistic Binary PheNorm,0.6584348146133053
352,Linear Binary PheNorm,0.9146037029332241
353,Raw single binary label,0.7999567993087889
353,Raw average of two binary labels,0.8972463559416951
353,Logistic Binary PheNorm,0.6535224563593037
353,Linear Binary PheNorm,0.9225867613881811
354,Raw single binary label,0.8001248044929617
354,Raw average of two binary labels,0.891334088027169
354,Logistic Binary PheNorm,0.6593197355104801
354,Linear Binary PheNorm,0.9114648127332571
355,Raw single binary label,0.7999607923152937
355,Raw average of two binary labels,0.8966537441338502
355,Logistic Binary PheNorm,0.6520397998007632
355,Linear Binary PheNorm,0.9180559389640408
356,Raw single binary label,0.8000688011008176
356,Raw average of two binary labels,0.8954623273972383
356,Logistic Binary PheNorm,0.6527704443271138
356,Linear Binary PheNorm,0.8768500296004732
357,Raw single binary label,0.8001410731175556
357,Raw average of two binary labels,0.8970086086663781
357,Logistic Binary PheNorm,0.6644503759277942
357,Linear Binary PheNorm,0.8849693005658951
358,Raw single binary label,0.7999551971326165
358,Raw average of two binary labels,0.8942852342549924
358,Logistic Binary PheNorm,0.65370983742959
358,Linear Binary PheNorm,0.8942412314388128
359,Raw single binary label,0.7992741203750378
359,Raw average of two binary labels,0.8974271599959674
359,Logistic Binary PheNorm,0.6584817017844554
359,Linear Binary PheNorm,0.896154854319992
360,Raw single binary label,0.7998991209107941
360,Raw average of two binary labels,0.8961966181486286
360,Logistic Binary PheNorm,0.6548413956541933
360,Linear Binary PheNorm,0.9325230981089181
361,Raw single binary label,0.8004055852129723
361,Raw average of two binary labels,0.8990946472370509
361,Logistic Binary PheNorm,0.6544790714823934
361,Linear Binary PheNorm,0.880624889786628
362,Raw single binary label,0.799154334038055
362,Raw average of two binary labels,0.8939233775385995
362,Logistic Binary PheNorm,0.6511828111986715
362,Linear Binary PheNorm,0.8977192645268758
363,Raw single binary label,0.7993067785662993
363,Raw average of two binary labels,0.8912047530599227
363,Logistic Binary PheNorm,0.6562095069221882
363,Linear Binary PheNorm,0.8897424890982125
364,Raw single binary label,0.8000288004608074
364,Raw average of two binary labels,0.9026024416390663
364,Logistic Binary PheNorm,0.658058528936459
364,Linear Binary PheNorm,0.9022464359429758
365,Raw single binary label,0.799980799692795
365,Raw average of two binary labels,0.8942263076209218
365,Logistic Binary PheNorm,0.6592665482647742
365,Linear Binary PheNorm,0.9242147874366007
366,Raw single binary label,0.7999199919991999
366,Raw average of two binary labels,0.8948294829482948
366,Logistic Binary PheNorm,0.6580778077807773
366,Linear Binary PheNorm,0.9025902590258984
367,Raw single binary label,0.8002689549180328
367,Raw average of two binary labels,0.8951596119364754
367,Logistic Binary PheNorm,0.6568743596311465
367,Linear Binary PheNorm,0.8788021900614748
368,Raw single binary label,0.8007017543859649
368,Raw average of two binary labels,0.8936882205513784
368,Logistic Binary PheNorm,0.6531809523809559
368,Linear Binary PheNorm,0.8955067669172946
369,Raw single binary label,0.7999887978043697
369,Raw average of two binary labels,0.8934531168108949
369,Logistic Binary PheNorm,0.6565766890310492
369,Linear Binary PheNorm,0.8909626286752201
370,Raw single binary label,0.8001877075612456
370,Raw average of two binary labels,0.8934077746225795
370,Logistic Binary PheNorm,0.6554162455279045
370,Linear Binary PheNorm,0.8947514078067098
371,Raw single binary label,0.8006535555101698
371,Raw average of two binary labels,0.8995699028076457
371,Logistic Binary PheNorm,0.6627541437902211
371,Linear Binary PheNorm,0.9125869505147955
372,Raw single binary label,0.8000649895094094
372,Raw average of two binary labels,0.8937361345684014
372,Logistic Binary PheNorm,0.6606745269204982
372,Linear Binary PheNorm,0.899603243056754
373,Raw single binary label,0.7996323750255295
373,Raw average of two binary labels,0.8982844167858044
373,Logistic Binary PheNorm,0.6569354173424489
373,Linear Binary PheNorm,0.922330213727068
374,Raw single binary label,0.7999327989247829
374,Raw average of two binary labels,0.8989983839741436
374,Logistic Binary PheNorm,0.6580705291284669
374,Linear Binary PheNorm,0.8944023104369677
375,Raw single binary label,0.8000672096781937
375,Raw average of two binary labels,0.8947928501704245
375,Logistic Binary PheNorm,0.655982461474447
375,Linear Binary PheNorm,0.904266214334865
376,Raw single binary label,0.8004730182822771
376,Raw average of two binary labels,0.8967009183300608
376,Logistic Binary PheNorm,0.651500367412335
376,Linear Binary PheNorm,0.9006420681098163
377,Raw single binary label,0.7999967999487991
377,Raw average of two binary labels,0.9020064321029136
377,Logistic Binary PheNorm,0.6597065553048864
377,Linear Binary PheNorm,0.883242131874109
378,Raw single binary label,0.8003174145145001
378,Raw average of two binary labels,0.8955177223103927
378,Logistic Binary PheNorm,0.6521625867679859
378,Linear Binary PheNorm,0.9175323426153029
379,Raw single binary label,0.8007405062530303
379,Raw average of two binary labels,0.8971505736118512
379,Logistic Binary PheNorm,0.6575278791788716
379,Linear Binary PheNorm,0.8962049054532218
380,Raw single binary label,0.8004493194132416
380,Raw average of two binary labels,0.8965784446820524
380,Logistic Binary PheNorm,0.6518335195485967
380,Linear Binary PheNorm,0.908233918409683
381,Raw single binary label,0.7997685324234814
381,Raw average of two binary labels,0.8955092086451938
381,Logistic Binary PheNorm,0.6582689589165045
381,Linear Binary PheNorm,0.9091389646431266
382,Raw single binary label,0.7998799879987999
382,Raw average of two binary labels,0.8882468246824683
382,Logistic Binary PheNorm,0.6563176317631751
382,Linear Binary PheNorm,0.8823922392239169
383,Raw single binary label,0.8003850603007634
383,Raw average of two binary labels,0.8914386125020514
383,Logistic Binary PheNorm,0.6638647725862661
383,Linear Binary PheNorm,0.8923272131961199
384,Raw single binary label,0.8000048000768012
384,Raw average of two binary labels,0.8929782876526025
384,Logistic Binary PheNorm,0.6666786668586708
384,Linear Binary PheNorm,0.8792940687050993
385,Raw single binary label,0.7997191089913132
385,Raw average of two binary labels,0.897808890080386
385,Logistic Binary PheNorm,0.6605060039452801
385,Linear Binary PheNorm,0.8955141465834924
386,Raw single binary label,0.8001008197606732
386,Raw average of two binary labels,0.8912766902312852
386,Logistic Binary PheNorm,0.6518997723553828
386,Linear Binary PheNorm,0.9145912598869379
387,Raw single binary label,0.800043206221696
387,Raw average of two binary labels,0.8918564273255349
387,Logistic Binary PheNorm,0.65853882959146
387,Linear Binary PheNorm,0.9220847802083487
388,Raw single binary label,0.7996926229508197
388,Raw average of two binary labels,0.9004066342213114
388,Logistic Binary PheNorm,0.6537885822233575
388,Linear Binary PheNorm,0.9211785988729521
389,Raw single binary label,0.8000600060006001
389,Raw average of two binary labels,0.8929672967296728
389,Logistic Binary PheNorm,0.6540254025402558
389,Linear Binary PheNorm,0.887268726872683
390,Raw single binary label,0.7999791999167997
390,Raw average of two binary labels,0.8954495817983272
390,Logistic Binary PheNorm,0.6594106376425504
390,Linear Binary PheNorm,0.9102396409585651
391,Raw single binary label,0.7983937967322072
391,Raw average of two binary labels,0.8946556215107623
391,Logistic Binary PheNorm,0.6534301389875518
391,Linear Binary PheNorm,0.9056425816446512
392,Raw single binary label,0.799956798444744
392,Raw average of two binary labels,0.8917581032917185
392,Logistic Binary PheNorm,0.658787716357791
392,Linear Binary PheNorm,0.8710073562648256
393,Raw single binary label,0.7997071578307277
393,Raw average of two binary labels,0.8967771359075707
393,Logistic Binary PheNorm,0.659975036405242
393,Linear Binary PheNorm,0.9198484581779804
394,Raw single binary label,0.7999831999327998
394,Raw average of two binary labels,0.9031776127104508
394,Logistic Binary PheNorm,0.6559826239304937
394,Linear Binary PheNorm,0.9204716818867273
395,Raw single binary label,0.8015933247403018
395,Raw average of two binary labels,0.8953276394460306
395,Logistic Binary PheNorm,0.6559896241151008
395,Linear Binary PheNorm,0.8869654953641802
396,Raw single binary label,0.8
396,Raw average of two binary labels,0.9015024038461539
396,Logistic Binary PheNorm,0.6556049679487163
396,Linear Binary PheNorm,0.907479967948716
397,Raw single binary label,0.7997647538917628
397,Raw average of two binary labels,0.8890862609071378
397,Logistic Binary PheNorm,0.6554284639789417
397,Linear Binary PheNorm,0.8842733175702436
398,Raw single binary label,0.8001602564102563
398,Raw average of two binary labels,0.8969711538461538
398,Logistic Binary PheNorm,0.656398237179487
398,Linear Binary PheNorm,0.911850961538462
399,Raw single binary label,0.8002592840080186
399,Raw average of two binary labels,0.8907426006025954
399,Logistic Binary PheNorm,0.6604499857953983
399,Linear Binary PheNorm,0.9231911139209104
400,Raw single binary label,0.7996798719487795
400,Raw average of two binary labels,0.8929531812725089
400,Logistic Binary PheNorm,0.6514245698279285
400,Linear Binary PheNorm,0.885790316126449
401,Raw single binary label,0.7998647085429751
401,Raw average of two binary labels,0.8985814410541524
401,Logistic Binary PheNorm,0.6600622020485871
401,Linear Binary PheNorm,0.9085902069799177
402,Raw single binary label,0.799639855942377
402,Raw average of two binary labels,0.8954261704681873
402,Logistic Binary PheNorm,0.6582913165266103
402,Linear Binary PheNorm,0.9006922769107655
403,Raw single binary label,0.7998271889400921
403,Raw average of two binary labels,0.9047779057859703
403,Logistic Binary PheNorm,0.6568860407066065
403,Linear Binary PheNorm,0.8886408730158727
404,Raw single binary label,0.7994831792501284
404,Raw average of two binary labels,0.8942904949922957
404,Logistic Binary PheNorm,0.6592995634309193
404,Linear Binary PheNorm,0.9225330636877219
405,Raw single binary label,0.8000600060006001
405,Raw average of two binary labels,0.8955195519551955
405,Logistic Binary PheNorm,0.6558415841584181
405,Linear Binary PheNorm,0.9185678567856749
406,Raw single binary label,0.8004801920768307
406,Raw average of two binary labels,0.8982472989195678
406,Logistic Binary PheNorm,0.6591836734693854
406,Linear Binary PheNorm,0.9006882753101241
407,Raw single binary label,0.8006005404864378
407,Raw average of two binary labels,0.8968131318186368
407,Logistic Binary PheNorm,0.6539765789210324
407,Linear Binary PheNorm,0.8942648383545199
408,Raw single binary label,0.8000192027651982
408,Raw average of two binary labels,0.8947668464258853
408,Logistic Binary PheNorm,0.6533580835640328
408,Linear Binary PheNorm,0.9071626314189266
409,Raw single binary label,0.7999807993087751
409,Raw average of two binary labels,0.8923821257565273
409,Logistic Binary PheNorm,0.6544115588161151
409,Linear Binary PheNorm,0.8956722442007921
410,Raw single binary label,0.8001769195976479
410,Raw average of two binary labels,0.893866253587425
410,Logistic Binary PheNorm,0.6601982940467797
410,Linear Binary PheNorm,0.8747433264887067
411,Raw single binary label,0.8005003528128809
411,Raw average of two binary labels,0.893041567772147
411,Logistic Binary PheNorm,0.6559593302970043
411,Linear Binary PheNorm,0.9213668291744166
412,Raw single binary label,0.8001848362279006
412,Raw average of two binary labels,0.8918528031494173
412,Logistic Binary PheNorm,0.6631139703381844
412,Linear Binary PheNorm,0.909834327528194
413,Raw single binary label,0.800012803277639
413,Raw average of two binary labels,0.8949391044107291
413,Logistic Binary PheNorm,0.6598449202995945
413,Linear Binary PheNorm,0.8760482683566994
414,Raw single binary label,0.7999831999327998
414,Raw average of two binary labels,0.9002616010464041
414,Logistic Binary PheNorm,0.6528426113704445
414,Linear Binary PheNorm,0.9003276013104076
415,Raw single binary label,0.7994105964507656
415,Raw average of two binary labels,0.8955890832212186
415,Logistic Binary PheNorm,0.6571088794926057
415,Linear Binary PheNorm,0.9350374783778572
416,Raw single binary label,0.7999599959996
416,Raw average of two binary labels,0.893039303930393
416,Logistic Binary PheNorm,0.6520212021202122
416,Linear Binary PheNorm,0.9183238323832342
417,Raw single binary label,0.8002005012531329
417,Raw average of two binary labels,0.8937563909774436
417,Logistic Binary PheNorm,0.6589553884711803
417,Linear Binary PheNorm,0.9344962406015042
418,Raw single binary label,0.8003002702432189
418,Raw average of two binary labels,0.8958402562306076
418,Logistic Binary PheNorm,0.6594775297767973
418,Linear Binary PheNorm,0.9191832649384437
419,Raw single binary label,0.799040605798078
419,Raw average of two binary labels,0.8942580738316408
419,Logistic Binary PheNorm,0.6546822608332963
419,Linear Binary PheNorm,0.8852697694566126
420,Raw single binary label,0.7999871991807476
420,Raw average of two binary labels,0.8899689580133128
420,Logistic Binary PheNorm,0.65081765232975
420,Linear Binary PheNorm,0.9294514848950346
421,Raw single binary label,0.7994484271367445
421,Raw average of two binary labels,0.8941424402896357
421,Logistic Binary PheNorm,0.6552149252894902
421,Linear Binary PheNorm,0.9182047063815147
422,Raw single binary label,0.7999799979998
422,Raw average of two binary labels,0.8887588758875887
422,Logistic Binary PheNorm,0.659669966996701
422,Linear Binary PheNorm,0.9091029102910243
423,Raw single binary label,0.8000168006048218
423,Raw average of two binary labels,0.8911980831309927
423,Logistic Binary PheNorm,0.6579676868367228
423,Linear Binary PheNorm,0.9094727410186777
424,Raw single binary label,0.7999967999487991
424,Raw average of two binary labels,0.895988335813373
424,Logistic Binary PheNorm,0.6639946239139817
424,Linear Binary PheNorm,0.8993063889022229
425,Raw single binary label,0.7999967999487991
425,Raw average of two binary labels,0.8970223523576376
425,Logistic Binary PheNorm,0.657550520808334
425,Linear Binary PheNorm,0.8946503144050312
426,Raw single binary label,0.7996683702077892
426,Raw average of two binary labels,0.890906614973005
426,Logistic Binary PheNorm,0.6523814864063857
426,Linear Binary PheNorm,0.8959171085727106
427,Raw single binary label,0.8001872606724578
427,Raw average of two binary labels,0.8931593836402993
427,Logistic Binary PheNorm,0.669088784766265
427,Linear Binary PheNorm,0.923519220227355
428,Raw single binary label,0.7988727858293075
428,Raw average of two binary labels,0.8980797101449276
428,Logistic Binary PheNorm,0.6581521739130431
428,Linear Binary PheNorm,0.9214935587761656
429,Raw single binary label,0.800115237336897
429,Raw average of two binary labels,0.898503115009263
429,Logistic Binary PheNorm,0.6552723082278659
429,Linear Binary PheNorm,0.89428174728612
430,Raw single binary label,0.8000528008448134
430,Raw average of two binary labels,0.8961323381174099
430,Logistic Binary PheNorm,0.656358501736031
430,Linear Binary PheNorm,0.9137506200099195
431,Raw single binary label,0.8001008036289307
431,Raw average of two binary labels,0.8990503658131693
431,Logistic Binary PheNorm,0.6543355560800193
431,Linear Binary PheNorm,0.8884719849914596
432,Raw single binary label,0.8000528019008685
432,Raw average of two binary labels,0.8978343220355933
432,Logistic Binary PheNorm,0.6584197031093116
432,Linear Binary PheNorm,0.9069326495753856
433,Raw single binary label,0.8000400040004001
433,Raw average of two binary labels,0.8972617261726172
433,Logistic Binary PheNorm,0.657449744974497
433,Linear Binary PheNorm,0.8885568556855649
434,Raw single binary label,0.8000072000288001
434,Raw average of two binary labels,0.8972715890863564
434,Logistic Binary PheNorm,0.6659626638506573
434,Linear Binary PheNorm,0.8907275629102519
435,Raw single binary label,0.7999967999487991
435,Raw average of two binary labels,0.8960323365173843
435,Logistic Binary PheNorm,0.6569225107601719
435,Linear Binary PheNorm,0.8969743515896242
436,Raw single binary label,0.7998687979007665
436,Raw average of two binary labels,0.8952683242931886
436,Logistic Binary PheNorm,0.6542584681354886
436,Linear Binary PheNorm,0.8993383894142313
437,Raw single binary label,0.799639855942377
437,Raw average of two binary labels,0.897124849939976
437,Logistic Binary PheNorm,0.6557102841136446
437,Linear Binary PheNorm,0.9119967987194884
438,Raw single binary label,0.8000288010368374
438,Raw average of two binary labels,0.9020304730970314
438,Logistic Binary PheNorm,0.6534675248308954
438,Linear Binary PheNorm,0.9312095235428485
439,Raw single binary label,0.8005900485427164
439,Raw average of two binary labels,0.8972305398222639
439,Logistic Binary PheNorm,0.6533144132985413
439,Linear Binary PheNorm,0.9129437890576467
440,Raw single binary label,0.8000048001728062
440,Raw average of two binary labels,0.8996303866939209
440,Logistic Binary PheNorm,0.6573036629318615
440,Linear Binary PheNorm,0.905532599173569
441,Raw single binary label,0.7997309890954508
441,Raw average of two binary labels,0.8951097660565884
441,Logistic Binary PheNorm,0.6573153352228129
441,Linear Binary PheNorm,0.8867672255047969
442,Raw single binary label,0.8003792546126642
442,Raw average of two binary labels,0.903160055047927
442,Logistic Binary PheNorm,0.6599550335248303
442,Linear Binary PheNorm,0.9191123521787143
443,Raw single binary label,0.8012305273459435
443,Raw average of two binary labels,0.8946671800548683
443,Logistic Binary PheNorm,0.6591503425261929
443,Linear Binary PheNorm,0.912804222617961
444,Raw single binary label,0.7999199679871949
444,Raw average of two binary labels,0.8900600240096038
444,Logistic Binary PheNorm,0.656522609043613
444,Linear Binary PheNorm,0.9045498199279727
445,Raw single binary label,0.7998111879160267
445,Raw average of two binary labels,0.8978414618535586
445,Logistic Binary PheNorm,0.6512056771633362
445,Linear Binary PheNorm,0.8933131720430124
446,Raw single binary label,0.8004943502824857
446,Raw average of two binary labels,0.899805790960452
446,Logistic Binary PheNorm,0.6531964239856208
446,Linear Binary PheNorm,0.9233395929635339
447,Raw single binary label,0.7999927997407906
447,Raw average of two binary labels,0.8990103643731177
447,Logistic Binary PheNorm,0.6575436715721743
447,Linear Binary PheNorm,0.9142129116648194
448,Raw single binary label,0.7999871999487997
448,Raw average of two binary labels,0.8972715890863563
448,Logistic Binary PheNorm,0.6614426457705838
448,Linear Binary PheNorm,0.916755667022669
449,Raw single binary label,0.7999671998687995
449,Raw average of two binary labels,0.8963855855423422
449,Logistic Binary PheNorm,0.6640706562826256
449,Linear Binary PheNorm,0.8827915311661237
450,Raw single binary label,0.8001200480192078
450,Raw average of two binary labels,0.9015326130452181
450,Logistic Binary PheNorm,0.6537414965986413
450,Linear Binary PheNorm,0.8811484593837541
451,Raw single binary label,0.8001152165911891
451,Raw average of two binary labels,0.8936966923236944
451,Logistic Binary PheNorm,0.6597750076010922
451,Linear Binary PheNorm,0.9146637115744656
452,Raw single binary label,0.8002592373301756
452,Raw average of two binary labels,0.8962370581363716
452,Logistic Binary PheNorm,0.6606991406762589
452,Linear Binary PheNorm,0.9012177753596528
453,Raw single binary label,0.7999551648492419
453,Raw average of two binary labels,0.8991769547325104
453,Logistic Binary PheNorm,0.6604978302989509
453,Linear Binary PheNorm,0.9119269507293736
454,Raw single binary label,0.8000032000128
454,Raw average of two binary labels,0.900189600758403
454,Logistic Binary PheNorm,0.6596626386505547
454,Linear Binary PheNorm,0.9213036852147397
455,Raw single binary label,0.7994962176275774
455,Raw average of two binary labels,0.8989571945168615
455,Logistic Binary PheNorm,0.6521378713793172
455,Linear Binary PheNorm,0.94208505031817
456,Raw single binary label,0.8003673190113597
456,Raw average of two binary labels,0.8938976228297969
456,Logistic Binary PheNorm,0.6563366530755987
456,Linear Binary PheNorm,0.9190737799046899
457,Raw single binary label,0.7988383419315271
457,Raw average of two binary labels,0.8993009207483034
457,Logistic Binary PheNorm,0.6542564065562754
457,Linear Binary PheNorm,0.8912939780575716
458,Raw single binary label,0.7997551206590935
458,Raw average of two binary labels,0.8965484817080734
458,Logistic Binary PheNorm,0.6547521396932633
458,Linear Binary PheNorm,0.9002076672842
459,Raw single binary label,0.7998999899989999
459,Raw average of two binary labels,0.8924392439243924
459,Logistic Binary PheNorm,0.6600980098009817
459,Linear Binary PheNorm,0.92549254925492
460,Raw single binary label,0.7999631998527994
460,Raw average of two binary labels,0.8948015792063169
460,Logistic Binary PheNorm,0.6543266173064681
460,Linear Binary PheNorm,0.8967115868463466
461,Raw single binary label,0.7996174310009484
461,Raw average of two binary labels,0.8930414235424604
461,Logistic Binary PheNorm,0.6556919194354693
461,Linear Binary PheNorm,0.895364163893845
462,Raw single binary label,0.799980799692795
462,Raw average of two binary labels,0.8923922782764524
462,Logistic Binary PheNorm,0.6557824925198824
462,Linear Binary PheNorm,0.9212627402038419
463,Raw single binary label,0.7994035713279594
463,Raw average of two binary labels,0.8972810579566081
463,Logistic Binary PheNorm,0.6562445920983325
463,Linear Binary PheNorm,0.9097428756554872
464,Raw single binary label,0.7994962176275774
464,Raw average of two binary labels,0.894135620777619
464,Logistic Binary PheNorm,0.6677999767731527
464,Linear Binary PheNorm,0.9186379454649577
465,Raw single binary label,0.7997886782786885
465,Raw average of two binary labels,0.8962882620389344
465,Logistic Binary PheNorm,0.660060194672136
465,Linear Binary PheNorm,0.9253810194672124
466,Raw single binary label,0.8005022557238237
466,Raw average of two binary labels,0.8940453720435128
466,Logistic Binary PheNorm,0.654534185987545
466,Linear Binary PheNorm,0.8864330587293084
467,Raw single binary label,0.8000832053251408
467,Raw average of two binary labels,0.8942732334869432
467,Logistic Binary PheNorm,0.659834229390681
467,Linear Binary PheNorm,0.9182307667690752
468,Raw single binary label,0.7974296205630356
468,Raw average of two binary labels,0.8980008159934721
468,Logistic Binary PheNorm,0.6676009791921652
468,Linear Binary PheNorm,0.9357568339453268
469,Raw single binary label,0.8007206485837253
469,Raw average of two binary labels,0.8931218096286657
469,Logistic Binary PheNorm,0.650865779201283
469,Linear Binary PheNorm,0.9194074667200461
470,Raw single binary label,0.8000672043010753
470,Raw average of two binary labels,0.8943692396313364
470,Logistic Binary PheNorm,0.6566780273937494
470,Linear Binary PheNorm,0.9241751472094233
471,Raw single binary label,0.7994520899085215
471,Raw average of two binary labels,0.8971547125074096
471,Logistic Binary PheNorm,0.6632355532770511
471,Linear Binary PheNorm,0.9030022909690973
472,Raw single binary label,0.7999687988767595
472,Raw average of two binary labels,0.8953902340484258
472,Logistic Binary PheNorm,0.660087763159472
472,Linear Binary PheNorm,0.9060726186142717
473,Raw single binary label,0.7996527319354594
473,Raw average of two binary labels,0.8910946545522923
473,Logistic Binary PheNorm,0.6577369164356214
473,Linear Binary PheNorm,0.8871258766718274
474,Raw single binary label,0.7997599039615847
474,Raw average of two binary labels,0.8966226490596237
474,Logistic Binary PheNorm,0.6537855142056835
474,Linear Binary PheNorm,0.9097358943577457
475,Raw single binary label,0.7999599839935975
475,Raw average of two binary labels,0.8972468987595038
475,Logistic Binary PheNorm,0.6558943577430973
475,Linear Binary PheNorm,0.8818887555021996
476,Raw single binary label,0.8017262529612156
476,Raw average of two binary labels,0.8935470637209358
476,Logistic Binary PheNorm,0.6630589105944147
476,Linear Binary PheNorm,0.9104013578355067
477,Raw single binary label,0.7992793514162746
477,Raw average of two binary labels,0.8981123010709641
477,Logistic Binary PheNorm,0.6579881893704292
477,Linear Binary PheNorm,0.9002462215994387
478,Raw single binary label,0.799538135865033
478,Raw average of two binary labels,0.891213355571236
478,Logistic Binary PheNorm,0.6565847713131061
478,Linear Binary PheNorm,0.9245060619667715
479,Raw single binary label,0.7999807996927951
479,Raw average of two binary labels,0.8974303588857422
479,Logistic Binary PheNorm,0.651994431910907
479,Linear Binary PheNorm,0.9296348741579864
480,Raw single binary label,0.8014415374246845
480,Raw average of two binary labels,0.9009588725982784
480,Logistic Binary PheNorm,0.661940909879697
480,Linear Binary PheNorm,0.8965257010948751
481,Raw single binary label,0.7999567993087889
481,Raw average of two binary labels,0.8918862701803227
481,Logistic Binary PheNorm,0.6536664586633372
481,Linear Binary PheNorm,0.917682682922927
482,Raw single binary label,0.8001672809639867
482,Raw average of two binary labels,0.893902648882059
482,Logistic Binary PheNorm,0.6636532081527439
482,Linear Binary PheNorm,0.8965499301662017
483,Raw single binary label,0.8001472094214029
483,Raw average of two binary labels,0.9044398841525859
483,Logistic Binary PheNorm,0.6555459549411187
483,Linear Binary PheNorm,0.9141825076804919
484,Raw single binary label,0.8000448087825214
484,Raw average of two binary labels,0.8990542146260667
484,Logistic Binary PheNorm,0.6622938095866778
484,Linear Binary PheNorm,0.9274097723153759
485,Raw single binary label,0.8003131620152897
485,Raw average of two binary labels,0.9001746018397268
485,Logistic Binary PheNorm,0.6585252551950078
485,Linear Binary PheNorm,0.9164113715455056
486,Raw single binary label,0.8001728442481275
486,Raw average of two binary labels,0.8897197682606747
486,Logistic Binary PheNorm,0.656516068113439
486,Linear Binary PheNorm,0.9299940784840933
487,Raw single binary label,0.8004929261891043
487,Raw average of two binary labels,0.8969056078356059
487,Logistic Binary PheNorm,0.6631177581460833
487,Linear Binary PheNorm,0.8924564688560246
488,Raw single binary label,0.8003131620152897
488,Raw average of two binary labels,0.8889996836342813
488,Logistic Binary PheNorm,0.6602552550748646
488,Linear Binary PheNorm,0.9122385477612129
489,Raw single binary label,0.7999799979998
489,Raw average of two binary labels,0.8947974797479749
489,Logistic Binary PheNorm,0.652525252525253
489,Linear Binary PheNorm,0.9105630563056256
490,Raw single binary label,0.8001002506265665
490,Raw average of two binary labels,0.8900631578947368
490,Logistic Binary PheNorm,0.6604190476190509
490,Linear Binary PheNorm,0.8859348370927338
491,Raw single binary label,0.7999967999487991
491,Raw average of two binary labels,0.8996763948223172
491,Logistic Binary PheNorm,0.6555584889358237
491,Linear Binary PheNorm,0.9126066017056278
492,Raw single binary label,0.8002688526951283
492,Raw average of two binary labels,0.8983820828882462
492,Logistic Binary PheNorm,0.6530479974074949
492,Linear Binary PheNorm,0.9059415645466503
493,Raw single binary label,0.8001632235041846
493,Raw average of two binary labels,0.8980973260149461
493,Logistic Binary PheNorm,0.6609191723608209
493,Linear Binary PheNorm,0.9084828215262999
494,Raw single binary label,0.7995642963265536
494,Raw average of two binary labels,0.8933507134247191
494,Logistic Binary PheNorm,0.65648689885508
494,Linear Binary PheNorm,0.8965564192206196
495,Raw single binary label,0.8003603242918627
495,Raw average of two binary labels,0.8990551496346713
495,Logistic Binary PheNorm,0.6603343008707853
495,Linear Binary PheNorm,0.9131138024221821
496,Raw single binary label,0.799171195434361
496,Raw average of two binary labels,0.8937863704131199
496,Logistic Binary PheNorm,0.6497579313551015
496,Linear Binary PheNorm,0.9107151445197885
497,Raw single binary label,0.7999199679871949
497,Raw average of two binary labels,0.8906842737094838
497,Logistic Binary PheNorm,0.6561064425770289
497,Linear Binary PheNorm,0.8811724689875955
498,Raw single binary label,0.8008814102564102
498,Raw average of two binary labels,0.8975701121794871
498,Logistic Binary PheNorm,0.6558413461538454
498,Linear Binary PheNorm,0.9158854166666686
499,Raw single binary label,0.8001872606724578
499,Raw average of two binary labels,0.8924671593596325
499,Logistic Binary PheNorm,0.6553403302670096
499,Linear Binary PheNorm,0.9198780404851189
500,Raw single binary label,0.8000672043010753
500,Raw average of two binary labels,0.8936271921402971
500,Logistic Binary PheNorm,0.6697028609831013
500,Linear Binary PheNorm,0.8878888248847917
501,Raw single binary label,0.8000528019008685
501,Raw average of two binary labels,0.8948142133116791
501,Logistic Binary PheNorm,0.6549275773927864
501,Linear Binary PheNorm,0.8882639775031902
502,Raw single binary label,0.8000048001728062
502,Raw average of two binary labels,0.8918261057398066
502,Logistic Binary PheNorm,0.6532515170546102
502,Linear Binary PheNorm,0.9193930981515324
503,Raw single binary label,0.799022732101126
503,Raw average of two binary labels,0.8931839772959582
503,Logistic Binary PheNorm,0.6521880298712096
503,Linear Binary PheNorm,0.9164632362078133
504,Raw single binary label,0.7998487703589903
504,Raw average of two binary labels,0.8954415065352809
504,Logistic Binary PheNorm,0.6571247964601105
504,Linear Binary PheNorm,0.8940112262003379
505,Raw single binary label,0.8009929515665635
505,Raw average of two binary labels,0.8956218769910121
505,Logistic Binary PheNorm,0.6571912854274948
505,Linear Binary PheNorm,0.894325590341363
506,Raw single binary label,0.8004399039623584
506,Raw average of two binary labels,0.8955832353083356
506,Logistic Binary PheNorm,0.6532452988285321
506,Linear Binary PheNorm,0.9071206432588339
507,Raw single binary label,0.7997270679008641
507,Raw average of two binary labels,0.8970001480716666
507,Logistic Binary PheNorm,0.6571860780617812
507,Linear Binary PheNorm,0.930706461927571
508,Raw single binary label,0.8
508,Raw average of two binary labels,0.8996639999999999
508,Logistic Binary PheNorm,0.6663239999999989
508,Linear Binary PheNorm,0.8824559999999996
509,Raw single binary label,0.7998767758480663
509,Raw average of two binary labels,0.8947513712687687
509,Logistic Binary PheNorm,0.6537681385551568
509,Linear Binary PheNorm,0.8853015190977443
510,Raw single binary label,0.8002432155657963
510,Raw average of two binary labels,0.8921770993343575
510,Logistic Binary PheNorm,0.656402009728625
510,Linear Binary PheNorm,0.8951212877624175
511,Raw single binary label,0.7997307249988981
511,Raw average of two binary labels,0.8919634234790169
511,Logistic Binary PheNorm,0.6617353010710869
511,Linear Binary PheNorm,0.8951670747198063
512,Raw single binary label,0.799943199772799
512,Raw average of two binary labels,0.8926015704062816
512,Logistic Binary PheNorm,0.652810611242442
512,Linear Binary PheNorm,0.9179476717906863
513,Raw single binary label,0.7997596153846154
513,Raw average of two binary labels,0.895096153846154
513,Logistic Binary PheNorm,0.6635016025641025
513,Linear Binary PheNorm,0.881422275641025
514,Raw single binary label,0.8003433661892355
514,Raw average of two binary labels,0.8988330351890315
514,Logistic Binary PheNorm,0.660259565629765
514,Linear Binary PheNorm,0.9124096062494256
515,Raw single binary label,0.8000400160064025
515,Raw average of two binary labels,0.8904981992797119
515,Logistic Binary PheNorm,0.6669347739095629
515,Linear Binary PheNorm,0.9157142857142856
516,Raw single binary label,0.7998799879987999
516,Raw average of two binary labels,0.905016501650165
516,Logistic Binary PheNorm,0.6526652665266549
516,Linear Binary PheNorm,0.9367816781678153
517,Raw single binary label,0.8000152000608002
517,Raw average of two binary labels,0.8984015936063744
517,Logistic Binary PheNorm,0.66289865159460315
517,Linear Binary PheNorm,0.8973595894383565
518,Raw single binary label,0.8002000200020001
518,Raw average of two binary labels,0.8924712471247124
518,Logistic Binary PheNorm,0.6575497549754951
518,Linear Binary PheNorm,0.8924972497249687
519,Raw single binary label,0.8001512490046774
519,Raw average of two binary labels,0.8955801679744236
519,Logistic Binary PheNorm,0.6542359724550749
519,Linear Binary PheNorm,0.9240994082082602
520,Raw single binary label,0.8000673187502755
520,Raw average of two binary labels,0.8993644789408517
520,Logistic Binary PheNorm,0.6596916961520097
520,Linear Binary PheNorm,0.915715321827704
521,Raw single binary label,0.8000512032770097
521,Raw average of two binary labels,0.8966373847926268
521,Logistic Binary PheNorm,0.6622583845366079
521,Linear Binary PheNorm,0.9168306771633405
522,Raw single binary label,0.7998591909882232
522,Raw average of two binary labels,0.8983294930875576
522,Logistic Binary PheNorm,0.6520817332309312
522,Linear Binary PheNorm,0.9006336405529959
523,Raw single binary label,0.8007226013649137
523,Raw average of two binary labels,0.8991609795262946
523,Logistic Binary PheNorm,0.6568566840626271
523,Linear Binary PheNorm,0.9099799277398609
524,Raw single binary label,0.8
524,Raw average of two binary labels,0.900896
524,Logistic Binary PheNorm,0.6533440000000008
524,Linear Binary PheNorm,0.9153399999999997
525,Raw single binary label,0.7993799964754321
525,Raw average of two binary labels,0.8903699194155626
525,Logistic Binary PheNorm,0.6612009163876419
525,Linear Binary PheNorm,0.8987087265095581
526,Raw single binary label,0.8000768027648995
526,Raw average of two binary labels,0.8911740822669615
526,Logistic Binary PheNorm,0.6570476537155336
526,Linear Binary PheNorm,0.8921921189162796
527,Raw single binary label,0.8002952956757989
527,Raw average of two binary labels,0.8944357971982921
527,Logistic Binary PheNorm,0.6615383384216509
527,Linear Binary PheNorm,0.9014240613958946
528,Raw single binary label,0.8001728442481275
528,Raw average of two binary labels,0.8969016068113437
528,Logistic Binary PheNorm,0.6594208117278038
528,Linear Binary PheNorm,0.8998983739837406
529,Raw single binary label,0.8001400140014002
529,Raw average of two binary labels,0.8949994999499951
529,Logistic Binary PheNorm,0.6536213621362118
529,Linear Binary PheNorm,0.9040464046404596
530,Raw single binary label,0.8000288004608074
530,Raw average of two binary labels,0.8960063361013777
530,Logistic Binary PheNorm,0.6541264660234554
530,Linear Binary PheNorm,0.8923902782444528
531,Raw single binary label,0.8000112087876896
531,Raw average of two binary labels,0.8923476005188069
531,Logistic Binary PheNorm,0.6578037181149997
531,Linear Binary PheNorm,0.9374829866615424
532,Raw single binary label,0.7999087985407767
532,Raw average of two binary labels,0.8978303652858445
532,Logistic Binary PheNorm,0.6559704955279296
532,Linear Binary PheNorm,0.8822621161938586
533,Raw single binary label,0.8000272001088005
533,Raw average of two binary labels,0.9001936007744031
533,Logistic Binary PheNorm,0.655834623338497
533,Linear Binary PheNorm,0.8778555114220463
534,Raw single binary label,0.7998111879160267
534,Raw average of two binary labels,0.8985555075524834
534,Logistic Binary PheNorm,0.6570780529953949
534,Linear Binary PheNorm,0.8702716973886319
535,Raw single binary label,0.7997886782786885
535,Raw average of two binary labels,0.8971407530737706
535,Logistic Binary PheNorm,0.6654873206967258
535,Linear Binary PheNorm,0.9092157082479508
536,Raw single binary label,0.7995962767747
536,Raw average of two binary labels,0.8957288646085327
536,Logistic Binary PheNorm,0.6528500937214637
536,Linear Binary PheNorm,0.9224114452330214
537,Raw single binary label,0.7993452143940216
537,Raw average of two binary labels,0.8946129002417238
537,Logistic Binary PheNorm,0.6530682014712591
537,Linear Binary PheNorm,0.9155696594551755
538,Raw single binary label,0.7999951993087004
538,Raw average of two binary labels,0.8978572914499688
538,Logistic Binary PheNorm,0.6533180778032038
538,Linear Binary PheNorm,0.8917164071626319
539,Raw single binary label,0.8000728492460903
539,Raw average of two binary labels,0.8942264971120477
539,Logistic Binary PheNorm,0.6563997262149194
539,Linear Binary PheNorm,0.9077216198149947
540,Raw single binary label,0.7998751820262118
540,Raw average of two binary labels,0.8942807764318063
540,Logistic Binary PheNorm,0.6581467731353297
540,Linear Binary PheNorm,0.9065145380934848
541,Raw single binary label,0.8000528008448134
541,Raw average of two binary labels,0.8924562793004689
541,Logistic Binary PheNorm,0.6687907006512132
541,Linear Binary PheNorm,0.905006480103681
542,Raw single binary label,0.8003648934127137
542,Raw average of two binary labels,0.8957012995326803
542,Logistic Binary PheNorm,0.6553237628832961
542,Linear Binary PheNorm,0.9016348185135372
543,Raw single binary label,0.799939196108551
543,Raw average of two binary labels,0.8925211213517665
543,Logistic Binary PheNorm,0.6601182475678473
543,Linear Binary PheNorm,0.9154785906298014
544,Raw single binary label,0.7995779318661441
544,Raw average of two binary labels,0.8936086825444678
544,Logistic Binary PheNorm,0.6572444980403992
544,Linear Binary PheNorm,0.9209808059491503
545,Raw single binary label,0.8000288165983607
545,Raw average of two binary labels,0.8959080430327868
545,Logistic Binary PheNorm,0.654136782786887
545,Linear Binary PheNorm,0.8733390432889351
546,Raw single binary label,0.8000672527261373
546,Raw average of two binary labels,0.8979279755328177
546,Logistic Binary PheNorm,0.6573193383612708
546,Linear Binary PheNorm,0.915409681190055
547,Raw single binary label,0.7998767758480663
547,Raw average of two binary labels,0.8978499785958047
547,Logistic Binary PheNorm,0.6641101655924558
547,Linear Binary PheNorm,0.9239891018639659
548,Raw single binary label,0.7992788461538461
548,Raw average of two binary labels,0.8926121794871795
548,Logistic Binary PheNorm,0.6607692307692331
548,Linear Binary PheNorm,0.9234014423076924
549,Raw single binary label,0.7998599859985999
549,Raw average of two binary labels,0.8960576057605761
549,Logistic Binary PheNorm,0.6522652265226501
549,Linear Binary PheNorm,0.9019661966196577
550,Raw single binary label,0.8
550,Raw average of two binary labels,0.8894
550,Logistic Binary PheNorm,0.6585920000000002
550,Linear Binary PheNorm,0.908004000000001
551,Raw single binary label,0.8001248719262295
551,Raw average of two binary labels,0.8948274205942623
551,Logistic Binary PheNorm,0.6576428022541022
551,Linear Binary PheNorm,0.9134061219262306
552,Raw single binary label,0.8002200220022002
552,Raw average of two binary labels,0.8996879687968796
552,Logistic Binary PheNorm,0.6546814681468116
552,Linear Binary PheNorm,0.8948774877487721
553,Raw single binary label,0.8000200020002
553,Raw average of two binary labels,0.8887408740874086
553,Logistic Binary PheNorm,0.6577257725772573
553,Linear Binary PheNorm,0.8861366136613628
554,Raw single binary label,0.8004982529054724
554,Raw average of two binary labels,0.9026822213574783
554,Logistic Binary PheNorm,0.6544443597530443
554,Linear Binary PheNorm,0.9425364362480994
555,Raw single binary label,0.7999799979998
555,Raw average of two binary labels,0.9014321432143215
555,Logistic Binary PheNorm,0.6527012701270126
555,Linear Binary PheNorm,0.9238683868386807
556,Raw single binary label,0.8002353845414806
556,Raw average of two binary labels,0.8972874733791293
556,Logistic Binary PheNorm,0.6529519143008156
556,Linear Binary PheNorm,0.9132119581752112
557,Raw single binary label,0.7999871991807476
557,Raw average of two binary labels,0.9013896889400922
557,Logistic Binary PheNorm,0.6552419354838687
557,Linear Binary PheNorm,0.9082421274961595
558,Raw single binary label,0.7995069613693027
558,Raw average of two binary labels,0.89842283665294
558,Logistic Binary PheNorm,0.6527679396828053
558,Linear Binary PheNorm,0.910812833411371
559,Raw single binary label,0.7999087967166818
559,Raw average of two binary labels,0.8964142709137528
559,Logistic Binary PheNorm,0.6589077206779429
559,Linear Binary PheNorm,0.8992763739494619
560,Raw single binary label,0.800908803128719
560,Raw average of two binary labels,0.8938467456593431
560,Logistic Binary PheNorm,0.6595794982348847
560,Linear Binary PheNorm,0.9225593947723774
561,Raw single binary label,0.8000834255827759
561,Raw average of two binary labels,0.8961612199387142
561,Logistic Binary PheNorm,0.6533586818757912
561,Linear Binary PheNorm,0.9238500906451028
562,Raw single binary label,0.7999471744324252
562,Raw average of two binary labels,0.8966479776211688
562,Logistic Binary PheNorm,0.6584867075664624
562,Linear Binary PheNorm,0.9259001356656604
563,Raw single binary label,0.7989203778677462
563,Raw average of two binary labels,0.8993135884583253
563,Logistic Binary PheNorm,0.6523520339309844
563,Linear Binary PheNorm,0.9278364179679987
564,Raw single binary label,0.7999199679871949
564,Raw average of two binary labels,0.8981752701080432
564,Logistic Binary PheNorm,0.6510844337735076
564,Linear Binary PheNorm,0.9270388155262095
565,Raw single binary label,0.8000768442622951
565,Raw average of two binary labels,0.8983894723360655
565,Logistic Binary PheNorm,0.6717069031762292
565,Linear Binary PheNorm,0.8921738921618875
566,Raw single binary label,0.7999231950844854
566,Raw average of two binary labels,0.8906730030721965
566,Logistic Binary PheNorm,0.6619183627752151
566,Linear Binary PheNorm,0.9137064772145413
567,Raw single binary label,0.8000649895094094
567,Raw average of two binary labels,0.8946106847567507
567,Logistic Binary PheNorm,0.6561854367335151
567,Linear Binary PheNorm,0.9245479819152647
568,Raw single binary label,0.8000448114717368
568,Raw average of two binary labels,0.8906680110108187
568,Logistic Binary PheNorm,0.6542634914538173
568,Linear Binary PheNorm,0.9013747519364973
569,Raw single binary label,0.7997904952259401
569,Raw average of two binary labels,0.8949385733607857
569,Logistic Binary PheNorm,0.6581740976645397
569,Linear Binary PheNorm,0.8955847470892082
570,Raw single binary label,0.7990921459790736
570,Raw average of two binary labels,0.8924201012205057
570,Logistic Binary PheNorm,0.6535786385400482
570,Linear Binary PheNorm,0.9085684241789374
571,Raw single binary label,0.800172899590164
571,Raw average of two binary labels,0.8986196048924181
571,Logistic Binary PheNorm,0.6565661821209042
571,Linear Binary PheNorm,0.8962482389856574
572,Raw single binary label,0.7999087967166818
572,Raw average of two binary labels,0.8948442143917181
572,Logistic Binary PheNorm,0.6550795828649805
572,Linear Binary PheNorm,0.8898240336652146
573,Raw single binary label,0.7998798919027124
573,Raw average of two binary labels,0.8968371534380943
573,Logistic Binary PheNorm,0.6539805825242757
573,Linear Binary PheNorm,0.9261215093584221
574,Raw single binary label,0.7998751820262118
574,Raw average of two binary labels,0.894116752812405
574,Logistic Binary PheNorm,0.651041750012001
574,Linear Binary PheNorm,0.9165199788769584
575,Raw single binary label,0.8000912131346913
575,Raw average of two binary labels,0.8991574786769293
575,Logistic Binary PheNorm,0.6576707045814567
575,Linear Binary PheNorm,0.8888839992958996
576,Raw single binary label,0.800128825249749
576,Raw average of two binary labels,0.8969498021612236
576,Logistic Binary PheNorm,0.6551044004624897
576,Linear Binary PheNorm,0.9320186756604327
577,Raw single binary label,0.7997004537245056
577,Raw average of two binary labels,0.896590458570107
577,Logistic Binary PheNorm,0.6607798615199136
577,Linear Binary PheNorm,0.9025873910240246
578,Raw single binary label,0.799558562564343
578,Raw average of two binary labels,0.8919099179214786
578,Logistic Binary PheNorm,0.6532032254575593
578,Linear Binary PheNorm,0.8952928028072533
579,Raw single binary label,0.7997685324234816
579,Raw average of two binary labels,0.8947443244390514
579,Logistic Binary PheNorm,0.6615607642434641
579,Linear Binary PheNorm,0.9101321127223073
580,Raw single binary label,0.7995577121436512
580,Raw average of two binary labels,0.8918281097612368
580,Logistic Binary PheNorm,0.6582864757042679
580,Linear Binary PheNorm,0.9224872470992431
581,Raw single binary label,0.8
581,Raw average of two binary labels,0.8948179999999999
581,Logistic Binary PheNorm,0.6608600000000003
581,Linear Binary PheNorm,0.8799039999999987
582,Raw single binary label,0.800007202333556
582,Raw average of two binary labels,0.8894461805625022
582,Logistic Binary PheNorm,0.6573249732913431
582,Linear Binary PheNorm,0.8893721565787306
583,Raw single binary label,0.800313463288318
583,Raw average of two binary labels,0.8974409851245235
583,Logistic Binary PheNorm,0.6595275603176337
583,Linear Binary PheNorm,0.8950539341246063
584,Raw single binary label,0.7996396757081373
584,Raw average of two binary labels,0.8948914022620358
584,Logistic Binary PheNorm,0.6579361425282726
584,Linear Binary PheNorm,0.9006625963367001
585,Raw single binary label,0.8003205128205129
585,Raw average of two binary labels,0.8973737980769232
585,Logistic Binary PheNorm,0.6595753205128195
585,Linear Binary PheNorm,0.8991306089743598
586,Raw single binary label,0.7997927593808386
586,Raw average of two binary labels,0.8990342107052982
586,Logistic Binary PheNorm,0.6595732763621701
586,Linear Binary PheNorm,0.9007965561250021
587,Raw single binary label,0.8001200480192077
587,Raw average of two binary labels,0.8913385354141657
587,Logistic Binary PheNorm,0.6544617847138887
587,Linear Binary PheNorm,0.9063065226090424
588,Raw single binary label,0.7996045326640809
588,Raw average of two binary labels,0.8982372083528465
588,Logistic Binary PheNorm,0.6637006616472766
588,Linear Binary PheNorm,0.8892971648834598
589,Raw single binary label,0.7999799979998
589,Raw average of two binary labels,0.8930673067306729
589,Logistic Binary PheNorm,0.657473747374738
589,Linear Binary PheNorm,0.9155195519551914
590,Raw single binary label,0.8000168006048218
590,Raw average of two binary labels,0.8954022344804413
590,Logistic Binary PheNorm,0.6612438047769708
590,Linear Binary PheNorm,0.9172770219727899
591,Raw single binary label,0.8013936442108309
591,Raw average of two binary labels,0.9019164617189888
591,Logistic Binary PheNorm,0.6619528700712082
591,Linear Binary PheNorm,0.912439118483867
592,Raw single binary label,0.8002553235766111
592,Raw average of two binary labels,0.8918496552331329
592,Logistic Binary PheNorm,0.6550490437371669
592,Linear Binary PheNorm,0.9390745120638357
593,Raw single binary label,0.8001201080972876
593,Raw average of two binary labels,0.90009608647783
593,Logistic Binary PheNorm,0.6566069462516281
593,Linear Binary PheNorm,0.925024522069864
594,Raw single binary label,0.8002451176725035
594,Raw average of two binary labels,0.899445681603358
594,Logistic Binary PheNorm,0.6587978019513334
594,Linear Binary PheNorm,0.9132715999935912
595,Raw single binary label,0.7992593661328332
595,Raw average of two binary labels,0.8902635502332515
595,Logistic Binary PheNorm,0.6587914201894859
595,Linear Binary PheNorm,0.8908887606406002
596,Raw single binary label,0.8001514671881198
596,Raw average of two binary labels,0.8925224095304117
596,Logistic Binary PheNorm,0.6596436113303892
596,Linear Binary PheNorm,0.8774838815670848
597,Raw single binary label,0.7997567377248576
597,Raw average of two binary labels,0.8941929133858267
597,Logistic Binary PheNorm,0.6585005761474944
597,Linear Binary PheNorm,0.8913361820626073
598,Raw single binary label,0.7995234102643308
598,Raw average of two binary labels,0.8933871168326841
598,Logistic Binary PheNorm,0.6559286880543651
598,Linear Binary PheNorm,0.9247846721038535
599,Raw single binary label,0.8001568307388248
599,Raw average of two binary labels,0.8972078527391368
599,Logistic Binary PheNorm,0.6616096754963988
599,Linear Binary PheNorm,0.8852935175294367
600,Raw single binary label,0.799699729756781
600,Raw average of two binary labels,0.8906435792212992
600,Logistic Binary PheNorm,0.6517025322790524
600,Linear Binary PheNorm,0.8925833249924954
601,Raw single binary label,0.8000728492460903
601,Raw average of two binary labels,0.894736842105263
601,Logistic Binary PheNorm,0.6590815391204438
601,Linear Binary PheNorm,0.8947848745752118
602,Raw single binary label,0.7999887998207971
602,Raw average of two binary labels,0.8919862717803485
602,Logistic Binary PheNorm,0.65654650474407406
602,Linear Binary PheNorm,0.8975343605497671
603,Raw single binary label,0.7999471744324252
603,Raw average of two binary labels,0.8990931610899675
603,Logistic Binary PheNorm,0.6585107191880889
603,Linear Binary PheNorm,0.8841519295338945
604,Raw single binary label,0.8001600640256102
604,Raw average of two binary labels,0.8928331332533014
604,Logistic Binary PheNorm,0.655730292116846
604,Linear Binary PheNorm,0.9114725890356145
605,Raw single binary label,0.7999167437187539
605,Raw average of two binary labels,0.8918448871437091
605,Logistic Binary PheNorm,0.6610308568592361
605,Linear Binary PheNorm,0.8936120817672755
606,Raw single binary label,0.799904781337142
606,Raw average of two binary labels,0.8947173646034623
606,Logistic Binary PheNorm,0.6521118139155287
606,Linear Binary PheNorm,0.898284063676481
607,Raw single binary label,0.7995750623201918
607,Raw average of two binary labels,0.8904465046675123
607,Logistic Binary PheNorm,0.6558685013944493
607,Linear Binary PheNorm,0.941140929661209
608,Raw single binary label,0.7996749451570031
608,Raw average of two binary labels,0.8948935965797186
608,Logistic Binary PheNorm,0.6558301708539537
608,Linear Binary PheNorm,0.9144249091287598
609,Raw single binary label,0.8008524309102344
609,Raw average of two binary labels,0.8977743862136925
609,Logistic Binary PheNorm,0.6623043675066783
609,Linear Binary PheNorm,0.9101863090302394
610,Raw single binary label,0.7998268009493873
610,Raw average of two binary labels,0.8962369298864585
610,Logistic Binary PheNorm,0.6594513759702383
610,Linear Binary PheNorm,0.9046723651292574
611,Raw single binary label,0.8005003528128809
611,Raw average of two binary labels,0.8987727724677657
611,Logistic Binary PheNorm,0.6562560138559239
611,Linear Binary PheNorm,0.8974036179357235
612,Raw single binary label,0.7996120489267221
612,Raw average of two binary labels,0.889698456211225
612,Logistic Binary PheNorm,0.6597332435595319
612,Linear Binary PheNorm,0.896415460331202
613,Raw single binary label,0.8000512032770097
613,Raw average of two binary labels,0.8924351158474141
613,Logistic Binary PheNorm,0.655577956989247
613,Linear Binary PheNorm,0.9256272401433703
614,Raw single binary label,0.7998125570739677
614,Raw average of two binary labels,0.8978956727919384
614,Logistic Binary PheNorm,0.653563017670902
614,Linear Binary PheNorm,0.8765960685047814
615,Raw single binary label,0.8002368606363229
615,Raw average of two binary labels,0.9004825235260228
615,Logistic Binary PheNorm,0.657052205364573
615,Linear Binary PheNorm,0.9065760834773703
616,Raw single binary label,0.7998990218745868
616,Raw average of two binary labels,0.8988956519300046
616,Logistic Binary PheNorm,0.6558970023120811
616,Linear Binary PheNorm,0.9051607034809394
617,Raw single binary label,0.799903153126113
617,Raw average of two binary labels,0.897856562576287
617,Logistic Binary PheNorm,0.6571820761248492
617,Linear Binary PheNorm,0.9113010697177444
618,Raw single binary label,0.7997086030156386
618,Raw average of two binary labels,0.8965560719046075
618,Logistic Binary PheNorm,0.659365731234312
618,Linear Binary PheNorm,0.8758440705917204
619,Raw single binary label,0.7999951999807999
619,Raw average of two binary labels,0.8996435985743942
619,Logistic Binary PheNorm,0.6601426405705638
619,Linear Binary PheNorm,0.9118396473585875
620,Raw single binary label,0.8007002111048354
620,Raw average of two binary labels,0.8961560493352402
620,Logistic Binary PheNorm,0.662043991523764
620,Linear Binary PheNorm,0.9183220570503792
621,Raw single binary label,0.8000672096781937
621,Raw average of two binary labels,0.8971311868909122
621,Logistic Binary PheNorm,0.6587068537869483
621,Linear Binary PheNorm,0.9040861884111316
622,Raw single binary label,0.7988494618450566
622,Raw average of two binary labels,0.8960884930047925
622,Logistic Binary PheNorm,0.652474544545029
622,Linear Binary PheNorm,0.900945603588776
623,Raw single binary label,0.8003002702432189
623,Raw average of two binary labels,0.8941287158442599
623,Logistic Binary PheNorm,0.6621038935041522
623,Linear Binary PheNorm,0.9197277549794802
624,Raw single binary label,0.8003197640638087
624,Raw average of two binary labels,0.8931054379926189
624,Logistic Binary PheNorm,0.6618635272620885
624,Linear Binary PheNorm,0.9147496183267305
625,Raw single binary label,0.7999791999167997
625,Raw average of two binary labels,0.90249360997444
625,Logistic Binary PheNorm,0.6566986267945061
625,Linear Binary PheNorm,0.8820955283821129
626,Raw single binary label,0.7999951999807999
626,Raw average of two binary labels,0.8894255577022306
626,Logistic Binary PheNorm,0.6566906267625079
626,Linear Binary PheNorm,0.9030356121424487
627,Raw single binary label,0.8009843026248069
627,Raw average of two binary labels,0.8957958054554813
627,Logistic Binary PheNorm,0.6664508813690182
627,Linear Binary PheNorm,0.9042355571281524
628,Raw single binary label,0.8000192027651982
628,Raw average of two binary labels,0.8928765742266885
628,Logistic Binary PheNorm,0.660799155078327
628,Linear Binary PheNorm,0.8974572338416735
629,Raw single binary label,0.7999087967166818
629,Raw average of two binary labels,0.89608025888932
629,Logistic Binary PheNorm,0.6569436499713993
629,Linear Binary PheNorm,0.9095927453388298
630,Raw single binary label,0.8000800080008
630,Raw average of two binary labels,0.8948394839483946
630,Logistic Binary PheNorm,0.656673667366739
630,Linear Binary PheNorm,0.9136913691369084
631,Raw single binary label,0.8001232596576743
631,Raw average of two binary labels,0.8942908367649942
631,Logistic Binary PheNorm,0.6534122515297444
631,Linear Binary PheNorm,0.9213219198091877
632,Raw single binary label,0.799947192395705
632,Raw average of two binary labels,0.8972732073418572
632,Logistic Binary PheNorm,0.6660439103230849
632,Linear Binary PheNorm,0.9007337056536143
633,Raw single binary label,0.8002707101306822
633,Raw average of two binary labels,0.9014667493836511
633,Logistic Binary PheNorm,0.6602628144185375
633,Linear Binary PheNorm,0.9130343705183771
634,Raw single binary label,0.7998271439946543
634,Raw average of two binary labels,0.8942477362665504
634,Logistic Binary PheNorm,0.6585773790708191
634,Linear Binary PheNorm,0.8960623241930414
635,Raw single binary label,0.799503038984631
635,Raw average of two binary labels,0.8912067509873199
635,Logistic Binary PheNorm,0.6510389366154673
635,Linear Binary PheNorm,0.9032566551562703
636,Raw single binary label,0.7993947254647643
636,Raw average of two binary labels,0.8948996012874092
636,Logistic Binary PheNorm,0.6566468110999033
636,Linear Binary PheNorm,0.905830170853951
637,Raw single binary label,0.7999471744324252
637,Raw average of two binary labels,0.8965119117652944
637,Logistic Binary PheNorm,0.6573741690978397
637,Linear Binary PheNorm,0.8747753912893852
638,Raw single binary label,0.8002000200020001
638,Raw average of two binary labels,0.8942394239423943
638,Logistic Binary PheNorm,0.6613061306130588
638,Linear Binary PheNorm,0.9036783678367788
639,Raw single binary label,0.7997551206590935
639,Raw average of two binary labels,0.8971306703371892
639,Logistic Binary PheNorm,0.6556364262020925
639,Linear Binary PheNorm,0.9239073459800988
640,Raw single binary label,0.8000392001568006
640,Raw average of two binary labels,0.8918495673982696
640,Logistic Binary PheNorm,0.6567426269705069
640,Linear Binary PheNorm,0.9183156732626945
641,Raw single binary label,0.8002689549180327
641,Raw average of two binary labels,0.8918857261782787
641,Logistic Binary PheNorm,0.6631819928278707
641,Linear Binary PheNorm,0.924848712858607
642,Raw single binary label,0.800007202333556
642,Raw average of two binary labels,0.8898383076116663
642,Logistic Binary PheNorm,0.6588294607452788
642,Linear Binary PheNorm,0.9035567523877724
643,Raw single binary label,0.8003174145145001
643,Raw average of two binary labels,0.8984033088058481
643,Logistic Binary PheNorm,0.662426457621953
643,Linear Binary PheNorm,0.8823321951297719
644,Raw single binary label,0.8000672096781937
644,Raw average of two binary labels,0.8949348706213694
644,Logistic Binary PheNorm,0.6551743451056902
644,Linear Binary PheNorm,0.8913083484021711
645,Raw single binary label,0.7999751999007996
645,Raw average of two binary labels,0.8936195744782979
645,Logistic Binary PheNorm,0.6530386121544527
645,Linear Binary PheNorm,0.9229236916947673
646,Raw single binary label,0.7998207648699146
646,Raw average of two binary labels,0.8940372312973344
646,Logistic Binary PheNorm,0.6507915551448077
646,Linear Binary PheNorm,0.9088181283531572
647,Raw single binary label,0.800128825249749
647,Raw average of two binary labels,0.8979099903581101
647,Logistic Binary PheNorm,0.6507955559289639
647,Linear Binary PheNorm,0.8869978515789091
648,Raw single binary label,0.8002209272540984
648,Raw average of two binary labels,0.8953757364241804
648,Logistic Binary PheNorm,0.6654833183913903
648,Linear Binary PheNorm,0.9058897925204912
649,Raw single binary label,0.8000288165983607
649,Raw average of two binary labels,0.8972528176229508
649,Logistic Binary PheNorm,0.6548131723872946
649,Linear Binary PheNorm,0.8830526383196711
650,Raw single binary label,0.8003131620152897
650,Raw average of two binary labels,0.8973993936991163
650,Logistic Binary PheNorm,0.6585853246352786
650,Linear Binary PheNorm,0.9028276687851144
651,Raw single binary label,0.8006241012021359
651,Raw average of two binary labels,0.8905038876137144
651,Logistic Binary PheNorm,0.6651444686126754
651,Linear Binary PheNorm,0.8897848493224213
652,Raw single binary label,0.7998999899989999
652,Raw average of two binary labels,0.8936213621362136
652,Logistic Binary PheNorm,0.659109910991098
652,Linear Binary PheNorm,0.8927292729272869
653,Raw single binary label,0.7999999999999999
653,Raw average of two binary labels,0.897784
653,Logistic Binary PheNorm,0.6555440000000048
653,Linear Binary PheNorm,0.8860640000000021
654,Raw single binary label,0.7997886782786885
654,Raw average of two binary labels,0.8959480660860656
654,Logistic Binary PheNorm,0.6552053983094246
654,Linear Binary PheNorm,0.922543384989752
655,Raw single binary label,0.7999399459513563
655,Raw average of two binary labels,0.8977259533580222
655,Logistic Binary PheNorm,0.6553858472625341
655,Linear Binary PheNorm,0.9039975978380548
656,Raw single binary label,0.8000152000608003
656,Raw average of two binary labels,0.8924015696062785
656,Logistic Binary PheNorm,0.6603746414985667
656,Linear Binary PheNorm,0.8594394377577517
657,Raw single binary label,0.7993249290613624
657,Raw average of two binary labels,0.8930020589262277
657,Logistic Binary PheNorm,0.6601407133597454
657,Linear Binary PheNorm,0.8922615679144644
658,Raw single binary label,0.7995630100893258
658,Raw average of two binary labels,0.8927507068954438
658,Logistic Binary PheNorm,0.666562238930662
658,Linear Binary PheNorm,0.9073926804189953
659,Raw single binary label,0.7999807950835414
659,Raw average of two binary labels,0.8972376928493694
659,Logistic Binary PheNorm,0.655511811023621
659,Linear Binary PheNorm,0.8943169451379559
660,Raw single binary label,0.7998527623071506
660,Raw average of two binary labels,0.8953252032520326
660,Logistic Binary PheNorm,0.6597408936687804
660,Linear Binary PheNorm,0.8787889699763143
661,Raw single binary label,0.8000072000288001
661,Raw average of two binary labels,0.8983695934783739
661,Logistic Binary PheNorm,0.6619546478185921
661,Linear Binary PheNorm,0.8801435205740823
662,Raw single binary label,0.799478279685365
662,Raw average of two binary labels,0.9007228751517676
662,Logistic Binary PheNorm,0.6522024851838598
662,Linear Binary PheNorm,0.8741620218064684
663,Raw single binary label,0.7998991209107941
663,Raw average of two binary labels,0.892847992826376
663,Logistic Binary PheNorm,0.6602336231605572
663,Linear Binary PheNorm,0.9000376295015305
664,Raw single binary label,0.7992494707806788
664,Raw average of two binary labels,0.8967621399704921
664,Logistic Binary PheNorm,0.6614519853743068
664,Linear Binary PheNorm,0.911087144781576
665,Raw single binary label,0.7999687788945328
665,Raw average of two binary labels,0.8971304601910891
665,Logistic Binary PheNorm,0.6615752248520035
665,Linear Binary PheNorm,0.89098230403753
666,Raw single binary label,0.7997887923965263
666,Raw average of two binary labels,0.8934221631978752
666,Logistic Binary PheNorm,0.6566476393150162
666,Linear Binary PheNorm,0.9249052965906784
667,Raw single binary label,0.8
667,Raw average of two binary labels,0.8942394239423942
667,Logistic Binary PheNorm,0.6520412041204126
667,Linear Binary PheNorm,0.9058345834583392
668,Raw single binary label,0.7989214175654855
668,Raw average of two binary labels,0.8917886492039034
668,Logistic Binary PheNorm,0.6541554314329722
668,Linear Binary PheNorm,0.8914154789419603
669,Raw single binary label,0.8000995827962689
669,Raw average of two binary labels,0.8909006219909332
669,Logistic Binary PheNorm,0.6605752512658658
669,Linear Binary PheNorm,0.8920450210609592
670,Raw single binary label,0.7987683623067547
670,Raw average of two binary labels,0.9012444672525498
670,Logistic Binary PheNorm,0.6495525691192536
670,Linear Binary PheNorm,0.9055062864840612
671,Raw single binary label,0.7998487703589903
671,Raw average of two binary labels,0.8990662169785278
671,Logistic Binary PheNorm,0.6628459177998923
671,Linear Binary PheNorm,0.895511520257973
672,Raw single binary label,0.7997599759975997
672,Raw average of two binary labels,0.8905910591059106
672,Logistic Binary PheNorm,0.656037603760379
672,Linear Binary PheNorm,0.9114071407140673
673,Raw single binary label,0.8001248719262295
673,Raw average of two binary labels,0.8964323450307377
673,Logistic Binary PheNorm,0.6539246606045082
673,Linear Binary PheNorm,0.9256371670081956
674,Raw single binary label,0.7999551648492419
674,Raw average of two binary labels,0.8936526236569471
674,Logistic Binary PheNorm,0.6517629821780233
674,Linear Binary PheNorm,0.8922675377495969
675,Raw single binary label,0.7999167437187539
675,Raw average of two binary labels,0.9005067425579691
675,Logistic Binary PheNorm,0.6598980911095893
675,Linear Binary PheNorm,0.8901057114609467
676,Raw single binary label,0.8000992063492064
676,Raw average of two binary labels,0.8980214733742962
676,Logistic Binary PheNorm,0.6558139720942178
676,Linear Binary PheNorm,0.9272873463901677
677,Raw single binary label,0.8001512490046774
677,Raw average of two binary labels,0.8934214685558122
677,Logistic Binary PheNorm,0.6552242926708259
677,Linear Binary PheNorm,0.9071779256479072
678,Raw single binary label,0.7999999999999999
678,Raw average of two binary labels,0.8960480000000001
678,Logistic Binary PheNorm,0.6549480000000001
678,Linear Binary PheNorm,0.9338119999999952
679,Raw single binary label,0.80044017607042806
679,Raw average of two binary labels,0.89765306122449
679,Logistic Binary PheNorm,0.6497519007603033
679,Linear Binary PheNorm,0.9385754301720715
680,Raw single binary label,0.7998199819981998
680,Raw average of two binary labels,0.8955115511551155
680,Logistic Binary PheNorm,0.6561736173617336
680,Linear Binary PheNorm,0.8871607160716051
681,Raw single binary label,0.8
681,Raw average of two binary labels,0.8965399999999999
681,Logistic Binary PheNorm,0.658183999999998
681,Linear Binary PheNorm,0.9234079999999999
682,Raw single binary label,0.7989515880357693
682,Raw average of two binary labels,0.8918129357537313
682,Logistic Binary PheNorm,0.649927315977273
682,Linear Binary PheNorm,0.9146172975960202
683,Raw single binary label,0.8000168032934455
683,Raw average of two binary labels,0.8995523122532015
683,Logistic Binary PheNorm,0.6590251689331087
683,Linear Binary PheNorm,0.9029889858412247
684,Raw single binary label,0.8002451176725036
684,Raw average of two binary labels,0.8949398420352777
684,Logistic Binary PheNorm,0.6611087970009183
684,Linear Binary PheNorm,0.9219868950159399
685,Raw single binary label,0.7999807950835414
685,Raw average of two binary labels,0.9010626720440432
685,Logistic Binary PheNorm,0.6579764419691426
685,Linear Binary PheNorm,0.9064840599193392
686,Raw single binary label,0.7997309244666538
686,Raw average of two binary labels,0.8926660900762381
686,Logistic Binary PheNorm,0.6578416298289427
686,Linear Binary PheNorm,0.8951326157985773
687,Raw single binary label,0.8002696456086286
687,Raw average of two binary labels,0.897647021058038
687,Logistic Binary PheNorm,0.6600739920390388
687,Linear Binary PheNorm,0.9105354391371353
688,Raw single binary label,0.8015475831574717
688,Raw average of two binary labels,0.8978273540347703
688,Logistic Binary PheNorm,0.6596522962516366
688,Linear Binary PheNorm,0.9108913677017376
689,Raw single binary label,0.7994105964507656
689,Raw average of two binary labels,0.8975951374207188
689,Logistic Binary PheNorm,0.6490726503940091
689,Linear Binary PheNorm,0.9048745915817804
690,Raw single binary label,0.7997305792546027
690,Raw average of two binary labels,0.8988990634421707
690,Logistic Binary PheNorm,0.6508595804734078
690,Linear Binary PheNorm,0.9089101289370705
691,Raw single binary label,0.8000672043010753
691,Raw average of two binary labels,0.8954053059395802
691,Logistic Binary PheNorm,0.6552379352278516
691,Linear Binary PheNorm,0.9228670634920639
692,Raw single binary label,0.8004943502824857
692,Raw average of two binary labels,0.8941440356959425
692,Logistic Binary PheNorm,0.6514950885978452
692,Linear Binary PheNorm,0.9089544812532123
693,Raw single binary label,0.7992402864336292
693,Raw average of two binary labels,0.8948689313976248
693,Logistic Binary PheNorm,0.6625118580160223
693,Linear Binary PheNorm,0.8923992619010456
694,Raw single binary label,0.7999567439401464
694,Raw average of two binary labels,0.8997680994568962
694,Logistic Binary PheNorm,0.6555576026530415
694,Linear Binary PheNorm,0.90035485989843
695,Raw single binary label,0.8
695,Raw average of two binary labels,0.89554
695,Logistic Binary PheNorm,0.6612520000000011
695,Linear Binary PheNorm,0.9008439999999974
696,Raw single binary label,0.8001512490046774
696,Raw average of two binary labels,0.892527178805933
696,Logistic Binary PheNorm,0.6561886051080531
696,Linear Binary PheNorm,0.9199620677099398
697,Raw single binary label,0.8000288165983607
697,Raw average of two binary labels,0.8972308049436477
697,Logistic Binary PheNorm,0.6544569672131124
697,Linear Binary PheNorm,0.8643218493852443
698,Raw single binary label,0.7996445952868853
698,Raw average of two binary labels,0.8947573802510246
698,Logistic Binary PheNorm,0.6525798860143471
698,Linear Binary PheNorm,0.9019395171618866
699,Raw single binary label,0.7998991854827096
699,Raw average of two binary labels,0.8977372741674802
699,Logistic Binary PheNorm,0.6565545438543127
699,Linear Binary PheNorm,0.9136475652493972
700,Raw single binary label,0.7989583333333333
700,Raw average of two binary labels,0.8978044871794871
700,Logistic Binary PheNorm,0.65844951923077
700,Linear Binary PheNorm,0.9121394230769229
701,Raw single binary label,0.7998847336065573
701,Raw average of two binary labels,0.8979732325819672
701,Logistic Binary PheNorm,0.6641345414958972
701,Linear Binary PheNorm,0.9225193711577853
702,Raw single binary label,0.799932786826218
702,Raw average of two binary labels,0.8972138539153675
702,Logistic Binary PheNorm,0.6532480366151748
702,Linear Binary PheNorm,0.890570551828158
703,Raw single binary label,0.7995381358650331
703,Raw average of two binary labels,0.9003063057283983
703,Logistic Binary PheNorm,0.653890563859128
703,Linear Binary PheNorm,0.892656680993009
704,Raw single binary label,0.8004626951995374
704,Raw average of two binary labels,0.8981166859456334
704,Logistic Binary PheNorm,0.6567580811001872
704,Linear Binary PheNorm,0.9358612878349729
705,Raw single binary label,0.7993099828096762
705,Raw average of two binary labels,0.8952612408288221
705,Logistic Binary PheNorm,0.6534246410668443
705,Linear Binary PheNorm,0.9109268750075158
706,Raw single binary label,0.7992982456140351
706,Raw average of two binary labels,0.890680701754386
706,Logistic Binary PheNorm,0.6602466165413553
706,Linear Binary PheNorm,0.9065303258145352
707,Raw single binary label,0.8002435516886385
707,Raw average of two binary labels,0.8971134317955127
707,Logistic Binary PheNorm,0.6604496893514221
707,Linear Binary PheNorm,0.9241905311269465
708,Raw single binary label,0.7995241833416107
708,Raw average of two binary labels,0.894831701885644
708,Logistic Binary PheNorm,0.6585454749355217
708,Linear Binary PheNorm,0.899902273346257
709,Raw single binary label,0.8017428667986289
709,Raw average of two binary labels,0.8974697854809379
709,Logistic Binary PheNorm,0.6675879882199599
709,Linear Binary PheNorm,0.9282294533223898
710,Raw single binary label,0.800801282051282
710,Raw average of two binary labels,0.8916586538461538
710,Logistic Binary PheNorm,0.6533213141025617
710,Linear Binary PheNorm,0.9059134615384615
711,Raw single binary label,0.8003131620152897
711,Raw average of two binary labels,0.8900188618042457
711,Logistic Binary PheNorm,0.6555418063281161
711,Linear Binary PheNorm,0.9346204212069155
712,Raw single binary label,0.8007190549563431
712,Raw average of two binary labels,0.8986902927580893
712,Logistic Binary PheNorm,0.6619960195172052
712,Linear Binary PheNorm,0.9313567347200834
713,Raw single binary label,0.7997309890954508
713,Raw average of two binary labels,0.8966389649485196
713,Logistic Binary PheNorm,0.6546292293157827
713,Linear Binary PheNorm,0.9071271877151706
714,Raw single binary label,0.800043206221696
714,Raw average of two binary labels,0.8942167672144787
714,Logistic Binary PheNorm,0.6559184522571228
714,Linear Binary PheNorm,0.9351026547822884
715,Raw single binary label,0.8002450833163137
715,Raw average of two binary labels,0.8952949609748869
715,Logistic Binary PheNorm,0.6648806019758873
715,Linear Binary PheNorm,0.9193868111536969
716,Raw single binary label,0.8004035163568236
716,Raw average of two binary labels,0.8965789178716114
716,Logistic Binary PheNorm,0.6563505788538231
716,Linear Binary PheNorm,0.8983683207634794
717,Raw single binary label,0.7998991209107941
717,Raw average of two binary labels,0.8945633376567228
717,Logistic Binary PheNorm,0.6547333109157603
717,Linear Binary PheNorm,0.9165705913436154
718,Raw single binary label,0.7997309890954508
718,Raw average of two binary labels,0.8951658099950361
718,Logistic Binary PheNorm,0.6637924132519888
718,Linear Binary PheNorm,0.9071311908536318
719,Raw single binary label,0.7998799519807923
719,Raw average of two binary labels,0.8944657863145259
719,Logistic Binary PheNorm,0.6593637454981968
719,Linear Binary PheNorm,0.8981192476990806
720,Raw single binary label,0.8000992063492064
720,Raw average of two binary labels,0.8972794258832566
720,Logistic Binary PheNorm,0.6544178827444909
720,Linear Binary PheNorm,0.9005416346646181
721,Raw single binary label,0.7999887998207971
721,Raw average of two binary labels,0.8953943263092209
721,Logistic Binary PheNorm,0.6556984911758568
721,Linear Binary PheNorm,0.9127586041376659
722,Raw single binary label,0.7994419141702482
722,Raw average of two binary labels,0.8948357014561551
722,Logistic Binary PheNorm,0.6524592661492097
722,Linear Binary PheNorm,0.9171090191801913
723,Raw single binary label,0.7999887978043697
723,Raw average of two binary labels,0.8961676488591764
723,Logistic Binary PheNorm,0.6555564890718575
723,Linear Binary PheNorm,0.8597085028665616
724,Raw single binary label,0.7996287049484667
724,Raw average of two binary labels,0.9015307918827219
724,Logistic Binary PheNorm,0.6645421227834324
724,Linear Binary PheNorm,0.9365517572498562
725,Raw single binary label,0.8000048000768012
725,Raw average of two binary labels,0.8887662202595242
725,Logistic Binary PheNorm,0.6560624969999526
725,Linear Binary PheNorm,0.9107505720091502
726,Raw single binary label,0.7999007984127746
726,Raw average of two binary labels,0.8952463239411831
726,Logistic Binary PheNorm,0.6656386502184021
726,Linear Binary PheNorm,0.8853261652186433
727,Raw single binary label,0.7998599859985998
727,Raw average of two binary labels,0.8966636663666367
727,Logistic Binary PheNorm,0.6531133113311351
727,Linear Binary PheNorm,0.9122312231223091
728,Raw single binary label,0.8001472094214029
728,Raw average of two binary labels,0.8925351222478238
728,Logistic Binary PheNorm,0.656262000768053
728,Linear Binary PheNorm,0.8835965501792102
729,Raw single binary label,0.7995585625643429
729,Raw average of two binary labels,0.9013795921310372
729,Logistic Binary PheNorm,0.6584267682533554
729,Linear Binary PheNorm,0.9177211893974889
730,Raw single binary label,0.7998751920122887
730,Raw average of two binary labels,0.8912190380184333
730,Logistic Binary PheNorm,0.6579861111111062
730,Linear Binary PheNorm,0.8898129480286732
731,Raw single binary label,0.8002435516886384
731,Raw average of two binary labels,0.8957795056060952
731,Logistic Binary PheNorm,0.6583626757037118
731,Linear Binary PheNorm,0.9030680302356612
732,Raw single binary label,0.8003873874955478
732,Raw average of two binary labels,0.894040715706402
732,Logistic Binary PheNorm,0.662260534098505
732,Linear Binary PheNorm,0.9017124288155477
733,Raw single binary label,0.7998524878643208
733,Raw average of two binary labels,0.8987637841672981
733,Logistic Binary PheNorm,0.6670635063794979
733,Linear Binary PheNorm,0.8985533388650384
734,Raw single binary label,0.7995524974883021
734,Raw average of two binary labels,0.8936421020609931
734,Logistic Binary PheNorm,0.6663264366711914
734,Linear Binary PheNorm,0.8881323774871811
735,Raw single binary label,0.7999599839935975
735,Raw average of two binary labels,0.89952981192477
735,Logistic Binary PheNorm,0.6598159263705449
735,Linear Binary PheNorm,0.9258863545418191
736,Raw single binary label,0.7999951999807998
736,Raw average of two binary labels,0.8984235936943749
736,Logistic Binary PheNorm,0.6537386149544624
736,Linear Binary PheNorm,0.933827735310941
737,Raw single binary label,0.8001872269606823
737,Raw average of two binary labels,0.893614680513994
737,Logistic Binary PheNorm,0.6547942903778146
737,Linear Binary PheNorm,0.907226640636251
738,Raw single binary label,0.8000168032934455
738,Raw average of two binary labels,0.8955655308440453
738,Logistic Binary PheNorm,0.6600893775179918
738,Linear Binary PheNorm,0.8936311517057326
739,Raw single binary label,0.8000152000608002
739,Raw average of two binary labels,0.8954095816383265
739,Logistic Binary PheNorm,0.6535186140744532
739,Linear Binary PheNorm,0.9125796503186016
740,Raw single binary label,0.8001408360540297
740,Raw average of two binary labels,0.8905159720888547
740,Logistic Binary PheNorm,0.6590447154471559
740,Linear Binary PheNorm,0.9016428205620645
741,Raw single binary label,0.800007202333556
741,Raw average of two binary labels,0.8924011379687019
741,Logistic Binary PheNorm,0.6589134879700991
741,Linear Binary PheNorm,0.8956581932546156
742,Raw single binary label,0.8000913318832394
742,Raw average of two binary labels,0.8986756876930287
742,Logistic Binary PheNorm,0.6601933191528525
742,Linear Binary PheNorm,0.8485332820592935
743,Raw single binary label,0.7996120489267221
743,Raw average of two binary labels,0.9018600009618621
743,Logistic Binary PheNorm,0.6572003398579646
743,Linear Binary PheNorm,0.8832379486686224
744,Raw single binary label,0.799971198156682
744,Raw average of two binary labels,0.9008516545058884
744,Logistic Binary PheNorm,0.6614263312852041
744,Linear Binary PheNorm,0.8864927355350739
745,Raw single binary label,0.799947192395705
745,Raw average of two binary labels,0.8954049383111168
745,Logistic Binary PheNorm,0.6644596821942356
745,Linear Binary PheNorm,0.9014938151093751
746,Raw single binary label,0.7999831999327998
746,Raw average of two binary labels,0.900809603238413
746,Logistic Binary PheNorm,0.6563106252425024
746,Linear Binary PheNorm,0.8766355065420263
747,Raw single binary label,0.8001153180857199
747,Raw average of two binary labels,0.892353770260747
747,Logistic Binary PheNorm,0.656356108655263
747,Linear Binary PheNorm,0.9323427189441966
748,Raw single binary label,0.800128825249749
748,Raw average of two binary labels,0.9032310332825234
748,Logistic Binary PheNorm,0.6583210309220643
748,Linear Binary PheNorm,0.9193201867566062
749,Raw single binary label,0.8001088278599322
749,Raw average of two binary labels,0.8895797324114973
749,Logistic Binary PheNorm,0.657996447090454
749,Linear Binary PheNorm,0.8986660585109784
750,Raw single binary label,0.799964799436791
750,Raw average of two binary labels,0.8981583705339284
750,Logistic Binary PheNorm,0.6561744987919816
750,Linear Binary PheNorm,0.8994983919742704
751,Raw single binary label,0.8004610655737705
751,Raw average of two binary labels,0.890749071465164
751,Logistic Binary PheNorm,0.6545530225409805
751,Linear Binary PheNorm,0.8797747502561477
752,Raw single binary label,0.7999207971486975
752,Raw average of two binary labels,0.8971362969066886
752,Logistic Binary PheNorm,0.6540675464316733
752,Linear Binary PheNorm,0.8971802984907442
753,Raw single binary label,0.8000400160064026
753,Raw average of two binary labels,0.8930372148859544
753,Logistic Binary PheNorm,0.6587835134053569
753,Linear Binary PheNorm,0.8802721088435356
754,Raw single binary label,0.7995989974937343
754,Raw average of two binary labels,0.8996531328320801
754,Logistic Binary PheNorm,0.6557473684210555
754,Linear Binary PheNorm,0.9137162907268184
755,Raw single binary label,0.8007197480881691
755,Raw average of two binary labels,0.9003197095302359
755,Logistic Binary PheNorm,0.6625980014137907
755,Linear Binary PheNorm,0.9192532613585275
756,Raw single binary label,0.8
756,Raw average of two binary labels,0.8955399999999999
756,Logistic Binary PheNorm,0.6598360000000022
756,Linear Binary PheNorm,0.885492000000002
757,Raw single binary label,0.7995241833416107
757,Raw average of two binary labels,0.900919591790961
757,Logistic Binary PheNorm,0.6567391339175606
757,Linear Binary PheNorm,0.9002266937951611
758,Raw single binary label,0.799932786826218
758,Raw average of two binary labels,0.8942772783465559
758,Logistic Binary PheNorm,0.6554164616264772
758,Linear Binary PheNorm,0.914675276354166
759,Raw single binary label,0.8002048524422252
759,Raw average of two binary labels,0.8942809359195955
759,Logistic Binary PheNorm,0.6589366877920698
759,Linear Binary PheNorm,0.9010466679469947
760,Raw single binary label,0.7994837075251231
760,Raw average of two binary labels,0.8967194583739192
760,Logistic Binary PheNorm,0.6607902321311889
760,Linear Binary PheNorm,0.9004373253805036
761,Raw single binary label,0.8003008770245182
761,Raw average of two binary labels,0.9032072210485886
761,Logistic Binary PheNorm,0.6540674412649643
761,Linear Binary PheNorm,0.9040594392164394
762,Raw single binary label,0.7996120489267221
762,Raw average of two binary labels,0.904463040446304
762,Logistic Binary PheNorm,0.651569438432804
762,Linear Binary PheNorm,0.9039420317735122
763,Raw single binary label,0.8002200220022002
763,Raw average of two binary labels,0.8991279127912791
763,Logistic Binary PheNorm,0.6537573757375779
763,Linear Binary PheNorm,0.9201280128012763
764,Raw single binary label,0.7999727995647931
764,Raw average of two binary labels,0.894242307876926
764,Logistic Binary PheNorm,0.6702267236275767
764,Linear Binary PheNorm,0.9108065729051662
765,Raw single binary label,0.8000768196658344
765,Raw average of two binary labels,0.8909040714422892
765,Logistic Binary PheNorm,0.6577763907560353
765,Linear Binary PheNorm,0.9062840087062267
766,Raw single binary label,0.8001248719262295
766,Raw average of two binary labels,0.8979091956967215
766,Logistic Binary PheNorm,0.6542688588627106
766,Linear Binary PheNorm,0.9029721119364738
767,Raw single binary label,0.7996027932602985
767,Raw average of two binary labels,0.8996172080210135
767,Logistic Binary PheNorm,0.6550467678903238
767,Linear Binary PheNorm,0.9142762188481023
768,Raw single binary label,0.8006828335169558
768,Raw average of two binary labels,0.899106505078877
768,Logistic Binary PheNorm,0.6565573406620934
768,Linear Binary PheNorm,0.9285002280147361
769,Raw single binary label,0.8003341687552215
769,Raw average of two binary labels,0.8982311548101022
769,Logistic Binary PheNorm,0.6604572328256527
769,Linear Binary PheNorm,0.9084329413276804
770,Raw single binary label,0.7999198717948719
770,Raw average of two binary labels,0.8989783653846155
770,Logistic Binary PheNorm,0.6560456730769229
770,Linear Binary PheNorm,0.8907972756410251
771,Raw single binary label,0.8002400960384153
771,Raw average of two binary labels,0.8949879951980793
771,Logistic Binary PheNorm,0.6582392957182883
771,Linear Binary PheNorm,0.886010404161662
772,Raw single binary label,0.8001872606724579
772,Raw average of two binary labels,0.8947679048011556
772,Logistic Binary PheNorm,0.6563526582612824
772,Linear Binary PheNorm,0.9122555708049422
773,Raw single binary label,0.8005634727207969
773,Raw average of two binary labels,0.8992372308197167
773,Logistic Binary PheNorm,0.655037037926358
773,Linear Binary PheNorm,0.9089039094921947
774,Raw single binary label,0.7999071940604199
774,Raw average of two binary labels,0.8948072676651306
774,Logistic Binary PheNorm,0.6641345046082983
774,Linear Binary PheNorm,0.8960373463901722
775,Raw single binary label,0.8000801282051283
775,Raw average of two binary labels,0.8971314102564103
775,Logistic Binary PheNorm,0.6627163461538451
775,Linear Binary PheNorm,0.9027804487179492
776,Raw single binary label,0.7993978321959052
776,Raw average of two binary labels,0.8981894821356885
776,Logistic Binary PheNorm,0.6521437173825739
776,Linear Binary PheNorm,0.9039020473705328
777,Raw single binary label,0.8
777,Raw average of two binary labels,0.8908723489395759
777,Logistic Binary PheNorm,0.6598719487795124
777,Linear Binary PheNorm,0.8898239295718302
778,Raw single binary label,0.8001200480192077
778,Raw average of two binary labels,0.8990556222488997
778,Logistic Binary PheNorm,0.6581672669067619
778,Linear Binary PheNorm,0.8953741496598651
779,Raw single binary label,0.799552497488302
779,Raw average of two binary labels,0.8935800601206414
779,Logistic Binary PheNorm,0.6551508819962332
779,Linear Binary PheNorm,0.9264983128594912
780,Raw single binary label,0.8007219752729493
780,Raw average of two binary labels,0.8970080991330674
780,Logistic Binary PheNorm,0.6545199747830619
780,Linear Binary PheNorm,0.8579660213862087
781,Raw single binary label,0.7996915365336417
781,Raw average of two binary labels,0.8968274050510893
781,Logistic Binary PheNorm,0.6587904055009337
781,Linear Binary PheNorm,0.8981347599768666
782,Raw single binary label,0.8002240612916051
782,Raw average of two binary labels,0.8922277233686289
782,Logistic Binary PheNorm,0.6587401973184903
782,Linear Binary PheNorm,0.906821823087951
783,Raw single binary label,0.8000368780339198
783,Raw average of two binary labels,0.8969840181824742
783,Logistic Binary PheNorm,0.6558998841548724
783,Linear Binary PheNorm,0.9030789149841065
784,Raw single binary label,0.800313463288318
784,Raw average of two binary labels,0.8962143896484962
784,Logistic Binary PheNorm,0.6608463508784596
784,Linear Binary PheNorm,0.9179503830104483
785,Raw single binary label,0.7999231212761868
785,Raw average of two binary labels,0.8959995034915753
785,Logistic Binary PheNorm,0.658746556473832
785,Linear Binary PheNorm,0.9112571272983543
786,Raw single binary label,0.7999711906657757
786,Raw average of two binary labels,0.8930313421548582
786,Logistic Binary PheNorm,0.6569768605028032
786,Linear Binary PheNorm,0.9392603203437909
787,Raw single binary label,0.7998271751132163
787,Raw average of two binary labels,0.896569105951257
787,Logistic Binary PheNorm,0.6543822310412739
787,Linear Binary PheNorm,0.9091709206125684
788,Raw single binary label,0.8000801282051283
788,Raw average of two binary labels,0.90015625
788,Logistic Binary PheNorm,0.6524719551282044
788,Linear Binary PheNorm,0.8917748397435888
789,Raw single binary label,0.7996189012185554
789,Raw average of two binary labels,0.892928055595587
789,Logistic Binary PheNorm,0.6565787577460719
789,Linear Binary PheNorm,0.9040767962082299
790,Raw single binary label,0.8003433661892355
790,Raw average of two binary labels,0.8938246111117781
790,Logistic Binary PheNorm,0.6546368442326049
790,Linear Binary PheNorm,0.9127177553936114
791,Raw single binary label,0.799947192395705
791,Raw average of two binary labels,0.9000336048390969
791,Logistic Binary PheNorm,0.6567745755388826
791,Linear Binary PheNorm,0.8766462370581378
792,Raw single binary label,0.800051252482542
792,Raw average of two binary labels,0.8957252226279712
792,Logistic Binary PheNorm,0.6547064193734353
792,Linear Binary PheNorm,0.9190410980844399
793,Raw single binary label,0.7996607131425645
793,Raw average of two binary labels,0.8979018628768964
793,Logistic Binary PheNorm,0.6605130913513869
793,Linear Binary PheNorm,0.8703107995646893
794,Raw single binary label,0.7996390252882396
794,Raw average of two binary labels,0.898921077801656
794,Logistic Binary PheNorm,0.6556653420255371
794,Linear Binary PheNorm,0.9098963898526887
795,Raw single binary label,0.7999591998367993
795,Raw average of two binary labels,0.9022896091584367
795,Logistic Binary PheNorm,0.6542106168424693
795,Linear Binary PheNorm,0.8798195192780762
796,Raw single binary label,0.8007197480881691
796,Raw average of two binary labels,0.8976286871023713
796,Logistic Binary PheNorm,0.6609793715056872
796,Linear Binary PheNorm,0.9126341494762563
797,Raw single binary label,0.799836705942623
797,Raw average of two binary labels,0.9021756531762295
797,Logistic Binary PheNorm,0.6539406698258186
797,Linear Binary PheNorm,0.8855580814549175
798,Raw single binary label,0.8004130379098361
798,Raw average of two binary labels,0.8982894147028688
798,Logistic Binary PheNorm,0.6602843237704922
798,Linear Binary PheNorm,0.9301877881659825
799,Raw single binary label,0.79991679866877885
799,Raw average of two binary labels,0.9008384134146146
799,Logistic Binary PheNorm,0.6564145026320435
799,Linear Binary PheNorm,0.9215547448759175
800,Raw single binary label,0.7999911999648
800,Raw average of two binary labels,0.8942895771583086
800,Logistic Binary PheNorm,0.6572146288585182
800,Linear Binary PheNorm,0.8951035804143211
801,Raw single binary label,0.8000448114717368
801,Raw average of two binary labels,0.8934907336278088
801,Logistic Binary PheNorm,0.6570642084373628
801,Linear Binary PheNorm,0.9142860572306508
802,Raw single binary label,0.7998430769723464
802,Raw average of two binary labels,0.89779987510208
802,Logistic Binary PheNorm,0.6623592896831083
802,Linear Binary PheNorm,0.8941089814414519
803,Raw single binary label,0.7997406506147541
803,Raw average of two binary labels,0.9006787909836066
803,Logistic Binary PheNorm,0.6650070440573788
803,Linear Binary PheNorm,0.909587922643441
804,Raw single binary label,0.8003715804984304
804,Raw average of two binary labels,0.893142577999872
804,Logistic Binary PheNorm,0.6546263373694632
804,Linear Binary PheNorm,0.9161060926388628
805,Raw single binary label,0.8
805,Raw average of two binary labels,0.893575939849624
805,Logistic Binary PheNorm,0.6592200501253116
805,Linear Binary PheNorm,0.9066867167919784
806,Raw single binary label,0.7997399739973996
806,Raw average of two binary labels,0.8961836183618361
806,Logistic Binary PheNorm,0.6575297529753014
806,Linear Binary PheNorm,0.9219241924192388
807,Raw single binary label,0.7999087967166818
807,Raw average of two binary labels,0.8911660819789513
807,Logistic Binary PheNorm,0.6553435923693233
807,Linear Binary PheNorm,0.9043605569800509
808,Raw single binary label,0.7999887998207971
808,Raw average of two binary labels,0.8996083937342998
808,Logistic Binary PheNorm,0.6600145602329638
808,Linear Binary PheNorm,0.9008344133506123
809,Raw single binary label,0.8000272001088005
809,Raw average of two binary labels,0.9025056100224402
809,Logistic Binary PheNorm,0.654050616202465
809,Linear Binary PheNorm,0.9203996815987282
810,Raw single binary label,0.8001632235041846
810,Raw average of two binary labels,0.8966931238098287
810,Logistic Binary PheNorm,0.6617712950664902
810,Linear Binary PheNorm,0.8950728904962325
811,Raw single binary label,0.7997597838054249
811,Raw average of two binary labels,0.8962766489840857
811,Logistic Binary PheNorm,0.6621519367430724
811,Linear Binary PheNorm,0.8916945250725674
812,Raw single binary label,0.8003075148952526
812,Raw average of two binary labels,0.8980876417451471
812,Logistic Binary PheNorm,0.6597555897238785
812,Linear Binary PheNorm,0.881855019540009
813,Raw single binary label,0.8000408014688529
813,Raw average of two binary labels,0.8977783200195206
813,Logistic Binary PheNorm,0.6532755179186411
813,Linear Binary PheNorm,0.8939321815585373
814,Raw single binary label,0.8004203783405065
814,Raw average of two binary labels,0.9034511059953957
814,Logistic Binary PheNorm,0.6564868381543436
814,Linear Binary PheNorm,0.9337563807426703
815,Raw single binary label,0.7999791999167997
815,Raw average of two binary labels,0.8961115844463378
815,Logistic Binary PheNorm,0.6556106224424927
815,Linear Binary PheNorm,0.8956475825903291
816,Raw single binary label,0.799979143604306
816,Raw average of two binary labels,0.8955154738412667
816,Logistic Binary PheNorm,0.6572893102950405
816,Linear Binary PheNorm,0.9028412828287686
817,Raw single binary label,0.7999207971486975
817,Raw average of two binary labels,0.892452128276618
817,Logistic Binary PheNorm,0.6586437111736041
817,Linear Binary PheNorm,0.8808957122456406
818,Raw single binary label,0.8000848013568217
818,Raw average of two binary labels,0.8933662938607017
818,Logistic Binary PheNorm,0.6600625610009735
818,Linear Binary PheNorm,0.8984943759100129
819,Raw single binary label,0.8001408360540299
819,Raw average of two binary labels,0.8941809103130401
819,Logistic Binary PheNorm,0.6647981883362153
819,Linear Binary PheNorm,0.8842183599001342
820,Raw single binary label,0.7991637161761642
820,Raw average of two binary labels,0.8952642624841795
820,Logistic Binary PheNorm,0.6586215735593302
820,Linear Binary PheNorm,0.921742578381581
821,Raw single binary label,0.8002368606363229
821,Raw average of two binary labels,0.9010726746046989
821,Logistic Binary PheNorm,0.657220248383585
821,Linear Binary PheNorm,0.920891748287561
822,Raw single binary label,0.799848357811378
822,Raw average of two binary labels,0.8922136951350137
822,Logistic Binary PheNorm,0.6582875665440416
822,Linear Binary PheNorm,0.8665147570315036
823,Raw single binary label,0.8000400040004
823,Raw average of two binary labels,0.8965676567656766
823,Logistic Binary PheNorm,0.6638143814381463
823,Linear Binary PheNorm,0.9098429842984267
824,Raw single binary label,0.7998647085429751
824,Raw average of two binary labels,0.8954993575657143
824,Logistic Binary PheNorm,0.6581809303088906
824,Linear Binary PheNorm,0.9102913569573053
825,Raw single binary label,0.8002005012531329
825,Raw average of two binary labels,0.893160902255639
825,Logistic Binary PheNorm,0.6519418546365928
825,Linear Binary PheNorm,0.9164751879699283
826,Raw single binary label,0.7997399739973996
826,Raw average of two binary labels,0.8975877587758776
826,Logistic Binary PheNorm,0.6574217421742136
826,Linear Binary PheNorm,0.8908170817081662
827,Raw single binary label,0.8002209272540984
827,Raw average of two binary labels,0.896148181352459
827,Logistic Binary PheNorm,0.6622574602971285
827,Linear Binary PheNorm,0.9261094390368834
828,Raw single binary label,0.8
828,Raw average of two binary labels,0.8996390977443609
828,Logistic Binary PheNorm,0.6642005012531349
828,Linear Binary PheNorm,0.9165473684210524
829,Raw single binary label,0.7999351789979953
829,Raw average of two binary labels,0.8935675158751435
829,Logistic Binary PheNorm,0.6535357455815722
829,Linear Binary PheNorm,0.9183855569204444
830,Raw single binary label,0.8005334914048606
830,Raw average of two binary labels,0.9019449206171197
830,Logistic Binary PheNorm,0.656831253304283
830,Linear Binary PheNorm,0.8861524535798383
831,Raw single binary label,0.8000800320128051
831,Raw average of two binary labels,0.8948619447779111
831,Logistic Binary PheNorm,0.6563825530212052
831,Linear Binary PheNorm,0.9100760304121658
832,Raw single binary label,0.7999991999967999
832,Raw average of two binary labels,0.8989935959743838
832,Logistic Binary PheNorm,0.65563862255449
832,Linear Binary PheNorm,0.9348717394869597
833,Raw single binary label,0.7994357075297777
833,Raw average of two binary labels,0.8931290979335995
833,Logistic Binary PheNorm,0.6588956219240467
833,Linear Binary PheNorm,0.889353788935381
834,Raw single binary label,0.7999607923152937
834,Raw average of two binary labels,0.8922368784281719
834,Logistic Binary PheNorm,0.6555844945609363
834,Linear Binary PheNorm,0.9116786890230503
835,Raw single binary label,0.799406342758944
835,Raw average of two binary labels,0.8953468808960138
835,Logistic Binary PheNorm,0.6613830371055816
835,Linear Binary PheNorm,0.9093370827474865
836,Raw single binary label,0.7994105964507656
836,Raw average of two binary labels,0.9031087833941956
836,Logistic Binary PheNorm,0.6516633032225063
836,Linear Binary PheNorm,0.8937512012300604
837,Raw single binary label,0.8000800320128051
837,Raw average of two binary labels,0.901528611444578
837,Logistic Binary PheNorm,0.6597839135654288
837,Linear Binary PheNorm,0.9028531412565048
838,Raw single binary label,0.800471881396737
838,Raw average of two binary labels,0.8921182187078139
838,Logistic Binary PheNorm,0.651104194456799
838,Linear Binary PheNorm,0.9214946382576447
839,Raw single binary label,0.7999231212761867
839,Raw average of two binary labels,0.8888381702863732
839,Logistic Binary PheNorm,0.6574051829072979
839,Linear Binary PheNorm,0.9137236530206917
840,Raw single binary label,0.799305957200694
840,Raw average of two binary labels,0.8934917421759527
840,Logistic Binary PheNorm,0.6591358203200356
840,Linear Binary PheNorm,0.9079911316753446
841,Raw single binary label,0.7999911999648
841,Raw average of two binary labels,0.8936495745982984
841,Logistic Binary PheNorm,0.658158632634534
841,Linear Binary PheNorm,0.8746274985099933
842,Raw single binary label,0.8008518678644057
842,Raw average of two binary labels,0.8972874733791292
842,Logistic Binary PheNorm,0.658328129253334
842,Linear Binary PheNorm,0.9128116443291575
843,Raw single binary label,0.8000448114717368
843,Raw average of two binary labels,0.8955012483195698
843,Logistic Binary PheNorm,0.6578164009986585
843,Linear Binary PheNorm,0.9087806478458499
844,Raw single binary label,0.8033632169761614
844,Raw average of two binary labels,0.8997289155415054
844,Logistic Binary PheNorm,0.6663690368457651
844,Linear Binary PheNorm,0.9375419798818319
845,Raw single binary label,0.8000768196658344
845,Raw average of two binary labels,0.9036833429357917
845,Logistic Binary PheNorm,0.6596928813776344
845,Linear Binary PheNorm,0.9084005505409374
846,Raw single binary label,0.800497853457917
846,Raw average of two binary labels,0.8950358959558425
846,Logistic Binary PheNorm,0.6555631716712572
846,Linear Binary PheNorm,0.9124347118502754
847,Raw single binary label,0.7999407990527849
847,Raw average of two binary labels,0.8971763548216772
847,Logistic Binary PheNorm,0.6593825501208054
847,Linear Binary PheNorm,0.9218107489719847
848,Raw single binary label,0.7999911999648
848,Raw average of two binary labels,0.8969655878623515
848,Logistic Binary PheNorm,0.6606066424265735
848,Linear Binary PheNorm,0.9120756483025931
849,Raw single binary label,0.7992183996412326
849,Raw average of two binary labels,0.8936190659235057
849,Logistic Binary PheNorm,0.6590068229867384
849,Linear Binary PheNorm,0.9152932602985464
850,Raw single binary label,0.7999447980127283
850,Raw average of two binary labels,0.8942101915668964
850,Logistic Binary PheNorm,0.6552195879051637
850,Linear Binary PheNorm,0.8996363869099279
851,Raw single binary label,0.799971198156682
851,Raw average of two binary labels,0.898665514592934
851,Logistic Binary PheNorm,0.6576140873015907
851,Linear Binary PheNorm,0.9254912314388151
852,Raw single binary label,0.8004203783405065
852,Raw average of two binary labels,0.8994795315784206
852,Logistic Binary PheNorm,0.6645500950855765
852,Linear Binary PheNorm,0.9219857872084882
853,Raw single binary label,0.7998366111224575
853,Raw average of two binary labels,0.8983144515059409
853,Logistic Binary PheNorm,0.6526704870830695
853,Linear Binary PheNorm,0.8977137571032106
854,Raw single binary label,0.7999607923152937
854,Raw average of two binary labels,0.8882160903537093
854,Logistic Binary PheNorm,0.6590931822637263
854,Linear Binary PheNorm,0.9184360134586388
855,Raw single binary label,0.8005854768111937
855,Raw average of two binary labels,0.8914124728185782
855,Logistic Binary PheNorm,0.6631465974666759
855,Linear Binary PheNorm,0.8835934340097135
856,Raw single binary label,0.8004056583731175
856,Raw average of two binary labels,0.8983849826232309
856,Logistic Binary PheNorm,0.6570222591002577
856,Linear Binary PheNorm,0.8776491055072522
857,Raw single binary label,0.8000649895094094
857,Raw average of two binary labels,0.8974710255103883
857,Logistic Binary PheNorm,0.6583838472987227
857,Linear Binary PheNorm,0.9094359151285142
858,Raw single binary label,0.799904781337142
858,Raw average of two binary labels,0.8984540970030126
858,Logistic Binary PheNorm,0.6618057139199297
858,Linear Binary PheNorm,0.90764989938028
859,Raw single binary label,0.8000912131346913
859,Raw average of two binary labels,0.8938467139268054
859,Logistic Binary PheNorm,0.6572826487014117
859,Linear Binary PheNorm,0.8952369141156348
860,Raw single binary label,0.8003196615913378
860,Raw average of two binary labels,0.8964444658086277
860,Logistic Binary PheNorm,0.6557949679336974
860,Linear Binary PheNorm,0.9323342907157947
861,Raw single binary label,0.7991416859339875
861,Raw average of two binary labels,0.8936784487836542
861,Logistic Binary PheNorm,0.6553119703156393
861,Linear Binary PheNorm,0.8858746829407061
862,Raw single binary label,0.8
862,Raw average of two binary labels,0.8977519999999999
862,Logistic Binary PheNorm,0.6538919999999998
862,Linear Binary PheNorm,0.9035080000000003
863,Raw single binary label,0.8
863,Raw average of two binary labels,0.8980199999999999
863,Logistic Binary PheNorm,0.6612800000000044
863,Linear Binary PheNorm,0.9110439999999995
864,Raw single binary label,0.8001153180857199
864,Raw average of two binary labels,0.8965660836696777
864,Logistic Binary PheNorm,0.6537654558267704
864,Linear Binary PheNorm,0.9316900506118257
865,Raw single binary label,0.7999807889344263
865,Raw average of two binary labels,0.8966604764344263
865,Logistic Binary PheNorm,0.6549772669057332
865,Linear Binary PheNorm,0.9273181352458986
866,Raw single binary label,0.799979143604306
866,Raw average of two binary labels,0.8925314049189008
866,Logistic Binary PheNorm,0.6699836357510718
866,Linear Binary PheNorm,0.9172281850122759
867,Raw single binary label,0.8001152073732718
867,Raw average of two binary labels,0.8958933371735791
867,Logistic Binary PheNorm,0.6577460957501331
867,Linear Binary PheNorm,0.8924171146953404
868,Raw single binary label,0.7997078839239856
868,Raw average of two binary labels,0.8964793592706728
868,Logistic Binary PheNorm,0.6519244350282483
868,Linear Binary PheNorm,0.9252576078582426
869,Raw single binary label,0.7998271439946543
869,Raw average of two binary labels,0.8990212828956583
869,Logistic Binary PheNorm,0.6710974355691243
869,Linear Binary PheNorm,0.8916849059095143
870,Raw single binary label,0.7999710499227998
870,Raw average of two binary labels,0.8977298314462172
870,Logistic Binary PheNorm,0.6520401762738024
870,Linear Binary PheNorm,0.898823501029337
871,Raw single binary label,0.7998991673302149
871,Raw average of two binary labels,0.8952200512966201
871,Logistic Binary PheNorm,0.6622265614058924
871,Linear Binary PheNorm,0.9084023223524427
872,Raw single binary label,0.799538135865033
872,Raw average of two binary labels,0.9042513952145743
872,Logistic Binary PheNorm,0.6649360125729658
872,Linear Binary PheNorm,0.892335942010392
873,Raw single binary label,0.7999607923152938
873,Raw average of two binary labels,0.8964977135518561
873,Logistic Binary PheNorm,0.660145388496149
873,Linear Binary PheNorm,0.9136190693375911
874,Raw single binary label,0.799939196108551
874,Raw average of two binary labels,0.8983294930875576
874,Logistic Binary PheNorm,0.6587781618023554
874,Linear Binary PheNorm,0.8974174347158207
875,Raw single binary label,0.7999567439401464
875,Raw average of two binary labels,0.8927109533956007
875,Logistic Binary PheNorm,0.6611448437174618
875,Linear Binary PheNorm,0.917765423989487
876,Raw single binary label,0.8000673187502755
876,Raw average of two binary labels,0.8950168096522266
876,Logistic Binary PheNorm,0.6641996481793864
876,Linear Binary PheNorm,0.9374737036131728
877,Raw single binary label,0.7999831999327998
877,Raw average of two binary labels,0.8959695838783355
877,Logistic Binary PheNorm,0.6582066328265302
877,Linear Binary PheNorm,0.9182316729266925
878,Raw single binary label,0.799939196108551
878,Raw average of two binary labels,0.8954053059395801
878,Logistic Binary PheNorm,0.6551739311315923
878,Linear Binary PheNorm,0.9231470814132102
879,Raw single binary label,0.8
879,Raw average of two binary labels,0.8919079999999999
879,Logistic Binary PheNorm,0.6552839999999988
879,Linear Binary PheNorm,0.9171359999999975
880,Raw single binary label,0.8000400160064025
880,Raw average of two binary labels,0.8900120048019208
880,Logistic Binary PheNorm,0.6579071628651454
880,Linear Binary PheNorm,0.9131252501000406
881,Raw single binary label,0.7997309890954508
881,Raw average of two binary labels,0.9017389633472642
881,Logistic Binary PheNorm,0.6551696530079569
881,Linear Binary PheNorm,0.9162383308513912
882,Raw single binary label,0.7999999999999999
882,Raw average of two binary labels,0.8950419999999999
882,Logistic Binary PheNorm,0.6519920000000041
882,Linear Binary PheNorm,0.8873279999999993
883,Raw single binary label,0.8004943502824857
883,Raw average of two binary labels,0.8984976887519261
883,Logistic Binary PheNorm,0.6569802901900362
883,Linear Binary PheNorm,0.9014429250128412
884,Raw single binary label,0.799699729756781
884,Raw average of two binary labels,0.900200180162146
884,Logistic Binary PheNorm,0.6614473025723185
884,Linear Binary PheNorm,0.9061355219697723
885,Raw single binary label,0.8
885,Raw average of two binary labels,0.89539153915391545
885,Logistic Binary PheNorm,0.658837883788379
885,Linear Binary PheNorm,0.8990419041904164
886,Raw single binary label,0.8001608057890084
886,Raw average of two binary labels,0.899762391446092
886,Logistic Binary PheNorm,0.6557716077778815
886,Linear Binary PheNorm,0.8988163573888663
887,Raw single binary label,0.8004888444728065
887,Raw average of two binary labels,0.8934636115893868
887,Logistic Binary PheNorm,0.6590851624866013
887,Linear Binary PheNorm,0.9126341011161551
888,Raw single binary label,0.7998271751132163
888,Raw average of two binary labels,0.8997055576002945
888,Logistic Binary PheNorm,0.6532180634011331
888,Linear Binary PheNorm,0.9002496359475783
889,Raw single binary label,0.7983568838615639
889,Raw average of two binary labels,0.8925288810186357
889,Logistic Binary PheNorm,0.6550098578937438
889,Linear Binary PheNorm,0.9176032669581881
890,Raw single binary label,0.8000208003328053
890,Raw average of two binary labels,0.8959983359733755
890,Logistic Binary PheNorm,0.6523624377990023
890,Linear Binary PheNorm,0.9218627498039936
891,Raw single binary label,0.799478279685365
891,Raw average of two binary labels,0.894345625683706
891,Logistic Binary PheNorm,0.6553320056579806
891,Linear Binary PheNorm,0.8985891111921421
892,Raw single binary label,0.7999911999648
892,Raw average of two binary labels,0.8979775919103677
892,Logistic Binary PheNorm,0.6604346417385715
892,Linear Binary PheNorm,0.9102756411025636
893,Raw single binary label,0.7997399739973996
893,Raw average of two binary labels,0.8956495649564957
893,Logistic Binary PheNorm,0.6497889788978929
893,Linear Binary PheNorm,0.9187118711871157
894,Raw single binary label,0.8000448087825214
894,Raw average of two binary labels,0.8924769254773935
894,Logistic Binary PheNorm,0.6587531156106602
894,Linear Binary PheNorm,0.9252293449516131
895,Raw single binary label,0.8000832053251408
895,Raw average of two binary labels,0.8952812980030722
895,Logistic Binary PheNorm,0.663998495903738
895,Linear Binary PheNorm,0.9168466781874048
896,Raw single binary label,0.7997994987468673
896,Raw average of two binary labels,0.8958395989974938
896,Logistic Binary PheNorm,0.6571228070175452
896,Linear Binary PheNorm,0.9129944862155391
897,Raw single binary label,0.8000032002048131
897,Raw average of two binary labels,0.9002256144393243
897,Logistic Binary PheNorm,0.6582501280081962
897,Linear Binary PheNorm,0.9087901625704055
898,Raw single binary label,0.8002707101306821
898,Raw average of two binary labels,0.8989832256401167
898,Logistic Binary PheNorm,0.659513527449684
898,Linear Binary PheNorm,0.9114632849385272
899,Raw single binary label,0.7991145057725256
899,Raw average of two binary labels,0.894485276456742
899,Logistic Binary PheNorm,0.6545051320235061
899,Linear Binary PheNorm,0.8856903812589061
900,Raw single binary label,0.7997078839239856
900,Raw average of two binary labels,0.8931308583718542
900,Logistic Binary PheNorm,0.6511660567539792
900,Linear Binary PheNorm,0.9124293785310738
901,Raw single binary label,0.7998431899641577
901,Raw average of two binary labels,0.8995835733486944
901,Logistic Binary PheNorm,0.6599862391193024
901,Linear Binary PheNorm,0.9166266641065028
902,Raw single binary label,0.7997999199679872
902,Raw average of two binary labels,0.8917066826730693
902,Logistic Binary PheNorm,0.6524369747899128
902,Linear Binary PheNorm,0.8978791516606659
903,Raw single binary label,0.7995367987647968
903,Raw average of two binary labels,0.8928806935151826
903,Logistic Binary PheNorm,0.6574763574369548
903,Linear Binary PheNorm,0.9115856600617602
904,Raw single binary label,0.8002289547734268
904,Raw average of two binary labels,0.8929776528933561
904,Logistic Binary PheNorm,0.6581969411322051
904,Linear Binary PheNorm,0.9178004330927731
905,Raw single binary label,0.8000048001728062
905,Raw average of two binary labels,0.8924801292846541
905,Logistic Binary PheNorm,0.6526354948778128
905,Linear Binary PheNorm,0.932713577688796
906,Raw single binary label,0.7996027932602985
906,Raw average of two binary labels,0.8988564289832789
906,Logistic Binary PheNorm,0.6555873214171335
906,Linear Binary PheNorm,0.9123021974501876
907,Raw single binary label,0.7998847958526507
907,Raw average of two binary labels,0.898444343996384
907,Logistic Binary PheNorm,0.6635198867159233
907,Linear Binary PheNorm,0.8972563012268441
908,Raw single binary label,0.7996831797235024
908,Raw average of two binary labels,0.8954933115719406
908,Logistic Binary PheNorm,0.6595062083973396
908,Linear Binary PheNorm,0.9120863735279057
909,Raw single binary label,0.7999046898214336
909,Raw average of two binary labels,0.8969869168759086
909,Logistic Binary PheNorm,0.658317014468724
909,Linear Binary PheNorm,0.884134058972172
910,Raw single binary label,0.7996027932602985
910,Raw average of two binary labels,0.8918932987379076
910,Logistic Binary PheNorm,0.652400057659045
910,Linear Binary PheNorm,0.9033410212057129
911,Raw single binary label,0.7999831703124312
911,Raw average of two binary labels,0.8959785060847335
911,Logistic Binary PheNorm,0.6556165075192603
911,Linear Binary PheNorm,0.9189209766027273
912,Raw single binary label,0.7999871868793644
912,Raw average of two binary labels,0.8953448331091037
912,Logistic Binary PheNorm,0.6560117560381874
912,Linear Binary PheNorm,0.9082980972515867
913,Raw single binary label,0.7998126733671961
913,Raw average of two binary labels,0.8934659830045111
913,Logistic Binary PheNorm,0.6612590110914975
913,Linear Binary PheNorm,0.9073213492320799
914,Raw single binary label,0.7997078839239856
914,Raw average of two binary labels,0.895078967642527
914,Logistic Binary PheNorm,0.6529596815613764
914,Linear Binary PheNorm,0.9204384951206988
915,Raw single binary label,0.8
915,Raw average of two binary labels,0.893728
915,Logistic Binary PheNorm,0.6684079999999957
915,Linear Binary PheNorm,0.8791759999999976
916,Raw single binary label,0.7998268009493874
916,Raw average of two binary labels,0.8943525883635898
916,Logistic Binary PheNorm,0.6535577971646691
916,Linear Binary PheNorm,0.8942242927705424
917,Raw single binary label,0.7999999999999999
917,Raw average of two binary labels,0.893834
917,Logistic Binary PheNorm,0.6544520000000003
917,Linear Binary PheNorm,0.9184640000000004
918,Raw single binary label,0.8003197640638087
918,Raw average of two binary labels,0.8927147488169129
918,Logistic Binary PheNorm,0.6571472076743351
918,Linear Binary PheNorm,0.8948184597630218
919,Raw single binary label,0.8003957714940374
919,Raw average of two binary labels,0.8934521448972317
919,Logistic Binary PheNorm,0.6603775852330742
919,Linear Binary PheNorm,0.884276895837589
920,Raw single binary label,0.7999711906657757
920,Raw average of two binary labels,0.9032346480259604
920,Logistic Binary PheNorm,0.662422624930476
920,Linear Binary PheNorm,0.9171131446588678
921,Raw single binary label,0.7999711998847995
921,Raw average of two binary labels,0.8948015792063168
921,Logistic Binary PheNorm,0.6551546206184811
921,Linear Binary PheNorm,0.8821795287181143
922,Raw single binary label,0.8000128002048033
922,Raw average of two binary labels,0.8930462887406199
922,Logistic Binary PheNorm,0.6607265716251455
922,Linear Binary PheNorm,0.9022384358149732
923,Raw single binary label,0.7998607949886196
923,Raw average of two binary labels,0.8980103283718214
923,Logistic Binary PheNorm,0.6536475313111282
923,Linear Binary PheNorm,0.8810557180058489
924,Raw single binary label,0.7999711958522027
924,Raw average of two binary labels,0.8888619961274423
924,Logistic Binary PheNorm,0.6599230289161664
924,Linear Binary PheNorm,0.9014658110767957
925,Raw single binary label,0.7998847981567706
925,Raw average of two binary labels,0.8980343685498967
925,Logistic Binary PheNorm,0.6597545560728946
925,Linear Binary PheNorm,0.9167186674986775
926,Raw single binary label,0.7987219026754352
926,Raw average of two binary labels,0.8954421804453535
926,Logistic Binary PheNorm,0.6673470790100227
926,Linear Binary PheNorm,0.9019155291654369
927,Raw single binary label,0.799219297367631
927,Raw average of two binary labels,0.8997978180362326
927,Logistic Binary PheNorm,0.6610589530577504
927,Linear Binary PheNorm,0.9161805625062551
928,Raw single binary label,0.7998751820262118
928,Raw average of two binary labels,0.8900341649197486
928,Logistic Binary PheNorm,0.6620233313597149
928,Linear Binary PheNorm,0.8956409723000123
929,Raw single binary label,0.8000792383513622
929,Raw average of two binary labels,0.8920417482061318
929,Logistic Binary PheNorm,0.6631689737833103
929,Linear Binary PheNorm,0.9140423965199143
930,Raw single binary label,0.800976800976801
930,Raw average of two binary labels,0.8943331887410836
930,Logistic Binary PheNorm,0.660802647644755
930,Linear Binary PheNorm,0.9109753550543043
931,Raw single binary label,0.7995624281232094
931,Raw average of two binary labels,0.8974811567605255
931,Logistic Binary PheNorm,0.6532523371226824
931,Linear Binary PheNorm,0.9046598199223418
932,Raw single binary label,0.8000232000928004
932,Raw average of two binary labels,0.8966415865663462
932,Logistic Binary PheNorm,0.6587986351945455
932,Linear Binary PheNorm,0.8935275741102964
933,Raw single binary label,0.7998991673302149
933,Raw average of two binary labels,0.8941316986703692
933,Logistic Binary PheNorm,0.6610821906297635
933,Linear Binary PheNorm,0.8929133039104681
934,Raw single binary label,0.7997870330338985
934,Raw average of two binary labels,0.8901358665193512
934,Logistic Binary PheNorm,0.6555139229155664
934,Linear Binary PheNorm,0.923916350418729
935,Raw single binary label,0.8000032000128
935,Raw average of two binary labels,0.8948515794063174
935,Logistic Binary PheNorm,0.6592746370985452
935,Linear Binary PheNorm,0.909923639694559
936,Raw single binary label,0.8000192000768003
936,Raw average of two binary labels,0.9026216104864418
936,Logistic Binary PheNorm,0.6563426253705059
936,Linear Binary PheNorm,0.9137676550706205
937,Raw single binary label,0.7997602927795214
937,Raw average of two binary labels,0.8965190342765292
937,Logistic Binary PheNorm,0.6590224915922107
937,Linear Binary PheNorm,0.8949657475217573
938,Raw single binary label,0.799563010089326
938,Raw average of two binary labels,0.9026171197223829
938,Logistic Binary PheNorm,0.6639153974680312
938,Linear Binary PheNorm,0.9148994280573262
939,Raw single binary label,0.7999727995647931
939,Raw average of two binary labels,0.8956223299572794
939,Logistic Binary PheNorm,0.6543864701835234
939,Linear Binary PheNorm,0.9057384918158667
940,Raw single binary label,0.800115237336897
940,Raw average of two binary labels,0.8991293178989993
940,Logistic Binary PheNorm,0.6541079309696333
940,Linear Binary PheNorm,0.9019122195591373
941,Raw single binary label,0.8002553235766111
941,Raw average of two binary labels,0.9007839794460519
941,Logistic Binary PheNorm,0.6563456713049138
941,Linear Binary PheNorm,0.86478655669344
942,Raw single binary label,0.8003485397869409
942,Raw average of two binary labels,0.8977087925987496
942,Logistic Binary PheNorm,0.6648115355426268
942,Linear Binary PheNorm,0.8767100735226209
943,Raw single binary label,0.799599358974359
943,Raw average of two binary labels,0.8927884615384615
943,Logistic Binary PheNorm,0.6532251602564138
943,Linear Binary PheNorm,0.9054887820512825
944,Raw single binary label,0.7993443567851868
944,Raw average of two binary labels,0.9012792647829933
944,Logistic Binary PheNorm,0.6622476794312988
944,Linear Binary PheNorm,0.9329106475977755
945,Raw single binary label,0.7990584618340779
945,Raw average of two binary labels,0.8935725608877361
945,Logistic Binary PheNorm,0.6574314262381704
945,Linear Binary PheNorm,0.9045451634081142
946,Raw single binary label,0.7995390506524114
946,Raw average of two binary labels,0.8957982386293158
946,Logistic Binary PheNorm,0.655788475466047
946,Linear Binary PheNorm,0.924815640267445
947,Raw single binary label,0.8000672043010753
947,Raw average of two binary labels,0.8980974782386073
947,Logistic Binary PheNorm,0.6622143817204275
947,Linear Binary PheNorm,0.9087621607782892
948,Raw single binary label,0.800147209421403
948,Raw average of two binary labels,0.8993255568356375
948,Logistic Binary PheNorm,0.6567180299539166
948,Linear Binary PheNorm,0.9108662954429101
949,Raw single binary label,0.8003072442431709
949,Raw average of two binary labels,0.8950968939527292
949,Logistic Binary PheNorm,0.653270070890211
949,Linear Binary PheNorm,0.921848746219457
950,Raw single binary label,0.8001848362279006
950,Raw average of two binary labels,0.8967577645218463
950,Logistic Binary PheNorm,0.652547899388279
950,Linear Binary PheNorm,0.9083540373913295
951,Raw single binary label,0.8004372217132019
951,Raw average of two binary labels,0.896453199594927
951,Logistic Binary PheNorm,0.6651918471009969
951,Linear Binary PheNorm,0.8869854205847852
952,Raw single binary label,0.8000352022529442
952,Raw average of two binary labels,0.8965693804403482
952,Logistic Binary PheNorm,0.6538978494623658
952,Linear Binary PheNorm,0.8925851254480293
953,Raw single binary label,0.8005637773079634
953,Raw average of two binary labels,0.8955530463194311
953,Logistic Binary PheNorm,0.6573210968031246
953,Linear Binary PheNorm,0.9231052597860192
954,Raw single binary label,0.7996189012185554
954,Raw average of two binary labels,0.8939888872876336
954,Logistic Binary PheNorm,0.6623672959600313
954,Linear Binary PheNorm,0.9277953915870039
955,Raw single binary label,0.8000432140013365
955,Raw average of two binary labels,0.8942157258951902
955,Logistic Binary PheNorm,0.6555483976808414
955,Linear Binary PheNorm,0.8880637326493798
956,Raw single binary label,0.7992982456140352
956,Raw average of two binary labels,0.8953082706766917
956,Logistic Binary PheNorm,0.6576521303258136
956,Linear Binary PheNorm,0.9239939849624073
957,Raw single binary label,0.7999807950835414
957,Raw average of two binary labels,0.8901718840023046
957,Logistic Binary PheNorm,0.6619934703284048
957,Linear Binary PheNorm,0.8934167146789573
958,Raw single binary label,0.8004493194132416
958,Raw average of two binary labels,0.8932706208376884
958,Logistic Binary PheNorm,0.6662261574379986
958,Linear Binary PheNorm,0.9221179683714386
959,Raw single binary label,0.8003603242918627
959,Raw average of two binary labels,0.8968331498348513
959,Logistic Binary PheNorm,0.6665278750875823
959,Linear Binary PheNorm,0.8872785506956262
960,Raw single binary label,0.7967793880837359
960,Raw average of two binary labels,0.8960748792270532
960,Logistic Binary PheNorm,0.6499516908212594
960,Linear Binary PheNorm,0.9242793880837353
961,Raw single binary label,0.8000448007168114
961,Raw average of two binary labels,0.8947763164210627
961,Logistic Binary PheNorm,0.6677546840749422
961,Linear Binary PheNorm,0.8987143794300696
962,Raw single binary label,0.8
962,Raw average of two binary labels,0.90204
962,Logistic Binary PheNorm,0.6555759999999994
962,Linear Binary PheNorm,0.9156679999999994
963,Raw single binary label,0.7999807993087751
963,Raw average of two binary labels,0.8936401710461576
963,Logistic Binary PheNorm,0.658399702389285
963,Linear Binary PheNorm,0.877279582064955
964,Raw single binary label,0.8000288010368374
964,Raw average of two binary labels,0.8966942809941157
964,Logistic Binary PheNorm,0.6599917597033521
964,Linear Binary PheNorm,0.9003084111027996
965,Raw single binary label,0.8000792256691168
965,Raw average of two binary labels,0.8954241174140422
965,Logistic Binary PheNorm,0.6608101024731993
965,Linear Binary PheNorm,0.9118274320879962
966,Raw single binary label,0.8010025062656642
966,Raw average of two binary labels,0.8951157894736843
966,Logistic Binary PheNorm,0.6626686716791982
966,Linear Binary PheNorm,0.9095017543859645
967,Raw single binary label,0.7997247295307598
967,Raw average of two binary labels,0.8935007361884643
967,Logistic Binary PheNorm,0.6530311759810532
967,Linear Binary PheNorm,0.911833429357915
968,Raw single binary label,0.8
968,Raw average of two binary labels,0.8928971588635455
968,Logistic Binary PheNorm,0.654021608643456
968,Linear Binary PheNorm,0.906526610644257
969,Raw single binary label,0.7997606381914173
969,Raw average of two binary labels,0.8953072276859159
969,Logistic Binary PheNorm,0.6667187018424443
969,Linear Binary PheNorm,0.9092066236776056
970,Raw single binary label,0.8000288165983607
970,Raw average of two binary labels,0.893586705942623
970,Logistic Binary PheNorm,0.6621333888319691
970,Linear Binary PheNorm,0.9055576011782798
971,Raw single binary label,0.799836705942623
971,Raw average of two binary labels,0.8959480660860656
971,Logistic Binary PheNorm,0.6566822489754114
971,Linear Binary PheNorm,0.9184330174180327
972,Raw single binary label,0.7998744360690441
972,Raw average of two binary labels,0.893431638086116
972,Logistic Binary PheNorm,0.6588202624769095
972,Linear Binary PheNorm,0.9142985926376072
973,Raw single binary label,0.7999199679871949
973,Raw average of two binary labels,0.8937014805922368
973,Logistic Binary PheNorm,0.6583793517406972
973,Linear Binary PheNorm,0.9234213685474187
974,Raw single binary label,0.8000400040004001
974,Raw average of two binary labels,0.8979717971797179
974,Logistic Binary PheNorm,0.6544414441444137
974,Linear Binary PheNorm,0.9240844084408396
975,Raw single binary label,0.8000672043010753
975,Raw average of two binary labels,0.8990255376344085
975,Logistic Binary PheNorm,0.6586581541218594
975,Linear Binary PheNorm,0.8899969598054284
976,Raw single binary label,0.8003650102459017
976,Raw average of two binary labels,0.8973388671874999
976,Logistic Binary PheNorm,0.6565701844262283
976,Linear Binary PheNorm,0.9203301101434431
977,Raw single binary label,0.8002200220022002
977,Raw average of two binary labels,0.896063606360636
977,Logistic Binary PheNorm,0.654197419741977
977,Linear Binary PheNorm,0.8758955895589524
978,Raw single binary label,0.7999068867670845
978,Raw average of two binary labels,0.8995882147544338
978,Logistic Binary PheNorm,0.6514394422838391
978,Linear Binary PheNorm,0.9016611882372294
979,Raw single binary label,0.8000792256691168
979,Raw average of two binary labels,0.8985931441787139
979,Logistic Binary PheNorm,0.657280959030724
979,Linear Binary PheNorm,0.9276045438722147
980,Raw single binary label,0.8010025062656642
980,Raw average of two binary labels,0.8896922305764411
980,Logistic Binary PheNorm,0.6562967418546357
980,Linear Binary PheNorm,0.9118837092731823
981,Raw single binary label,0.7996927213366621
981,Raw average of two binary labels,0.8948590839254847
981,Logistic Binary PheNorm,0.652803117598108
981,Linear Binary PheNorm,0.9199154983675836
982,Raw single binary label,0.8000112087876896
982,Raw average of two binary labels,0.8923876319034124
982,Logistic Binary PheNorm,0.6549935149156914
982,Linear Binary PheNorm,0.9135882531905023
983,Raw single binary label,0.8003008770245184
983,Raw average of two binary labels,0.8990581588886756
983,Logistic Binary PheNorm,0.6599649510274672
983,Linear Binary PheNorm,0.881009538441842
984,Raw single binary label,0.7997596153846154
984,Raw average of two binary labels,0.8928125000000001
984,Logistic Binary PheNorm,0.6586017628205171
984,Linear Binary PheNorm,0.9135496794871796
985,Raw single binary label,0.8007002111048354
985,Raw average of two binary labels,0.8931597226394915
985,Logistic Binary PheNorm,0.657881981581408
985,Linear Binary PheNorm,0.9262775447746557
986,Raw single binary label,0.7999167437187539
986,Raw average of two binary labels,0.8967482017844064
986,Logistic Binary PheNorm,0.6531575344933173
986,Linear Binary PheNorm,0.9238965540705522
987,Raw single binary label,0.8002048524422252
987,Raw average of two binary labels,0.8937347961078035
987,Logistic Binary PheNorm,0.6568161449331005
987,Linear Binary PheNorm,0.9148221944817864
988,Raw single binary label,0.8006776782710392
988,Raw average of two binary labels,0.8956227270542624
988,Logistic Binary PheNorm,0.6587136929460586
988,Linear Binary PheNorm,0.906150370880659
989,Raw single binary label,0.8003007518796993
989,Raw average of two binary labels,0.8968521303258145
989,Logistic Binary PheNorm,0.6574516290726837
989,Linear Binary PheNorm,0.9048781954887222
990,Raw single binary label,0.8002688526951283
990,Raw average of two binary labels,0.8942772783465559
990,Logistic Binary PheNorm,0.6598093226272387
990,Linear Binary PheNorm,0.9153794143652146
991,Raw single binary label,0.8007148846035038
991,Raw average of two binary labels,0.8963678085296725
991,Logistic Binary PheNorm,0.6579425605064382
991,Linear Binary PheNorm,0.9047101347529409
992,Raw single binary label,0.8000512032770097
992,Raw average of two binary labels,0.8964733742959551
992,Logistic Binary PheNorm,0.6545858934971862
992,Linear Binary PheNorm,0.9047819060419874
993,Raw single binary label,0.8001484565361218
993,Raw average of two binary labels,0.8945393813235224
993,Logistic Binary PheNorm,0.6605024931016164
993,Linear Binary PheNorm,0.916658598376662
994,Raw single binary label,0.8004010025062657
994,Raw average of two binary labels,0.8981112781954887
994,Logistic Binary PheNorm,0.6591037593984974
994,Linear Binary PheNorm,0.8996010025062668
995,Raw single binary label,0.7997270679008641
995,Raw average of two binary labels,0.8960376822382032
995,Logistic Binary PheNorm,0.6558094117552897
995,Linear Binary PheNorm,0.8720540741719004
996,Raw single binary label,0.7995387276571209
996,Raw average of two binary labels,0.8924018194631302
996,Logistic Binary PheNorm,0.6537654558267667
996,Linear Binary PheNorm,0.9102641104490998
997,Raw single binary label,0.8001801621459314
997,Raw average of two binary labels,0.9023040736662997
997,Logistic Binary PheNorm,0.6557942147933107
997,Linear Binary PheNorm,0.8918907016314703
998,Raw single binary label,0.7996668588634762
998,Raw average of two binary labels,0.8934428855147671
998,Logistic Binary PheNorm,0.6683483887500793
998,Linear Binary PheNorm,0.9229290793772837
999,Raw single binary label,0.8000152000608003
999,Raw average of two binary labels,0.8954015816063263
999,Logistic Binary PheNorm,0.6516386065544242
999,Linear Binary PheNorm,0.9396357585430354
1000,Raw single binary label,0.8003715804984304
1000,Raw average of two binary labels,0.8958693702351206
1000,Logistic Binary PheNorm,0.6529085783842651
1000,Linear Binary PheNorm,0.9282585367416222


==> appendix_logistic_binary_phenorm_results/auc_results_wide.csv <==
replication,raw_single,raw_two,logistic_binary_phenorm,linear_binary_phenorm
1,0.7998207648699145,0.8923489003844755,0.6561165988533748,0.9049853771339186
2,0.8000352170450498,0.8953513500534258,0.6644575974771769,0.916695680709462
3,0.7998846505070571,0.8987007161281021,0.6546844710745141,0.9206892132203321
4,0.7999791999167997,0.8984315937263749,0.6596746386985518,0.92434769739079
5,0.8000200020002001,0.8924212421242125,0.6598739873987414,0.9062026202620209
6,0.8001154660337418,0.8990995253063057,0.66059801783308425,0.8791976714349867
7,0.7992993173555243,0.8944165854949072,0.6576355568382675,0.9101578941039257
8,0.7993941312475207,0.8985029592200642,0.6608817954872402,0.910898825528234
9,0.7999207971486975,0.9014384517842643,0.658439703829339,0.8994443799976815
10,0.7998366111224575,0.8956073220643064,0.6525984037547384,0.9134839874895381
11,0.7999046898214336,0.8939273800513393,0.6548450008209463,0.9207924360560807
12,0.8004507635259188,0.8933775526192093,0.655555600194448,0.9048736295302353
13,0.7996830465945517,0.8926280319674723,0.6586467850439603,0.8967260153914494
14,0.8001153180857199,0.8943317957588571,0.6615173938112602,0.9012749055032357
15,0.8008020050125314,0.8972330827067668,0.6582736842105281,0.9288862155388484
16,0.7997887459189553,0.898934127136547,0.6602130145317193,0.8825339286857429
17,0.8,0.8972899999999999,0.670787999999996,0.9163359999999994
18,0.7997270679008641,0.8970541742203226,0.6520956142773103,0.9212778985028759
19,0.7999046898214336,0.8927340005045834,0.6557940979772627,0.910977089515481
20,0.7988340060221667,0.8946441155743482,0.6556273624191182,0.8971827151002632
21,0.8000672527261373,0.8937486989800004,0.6601255384221172,0.892107412211175
22,0.8001488023808381,0.8907862525800413,0.6550424806796943,0.9206787308596942
23,0.7989792763382442,0.9000758917278017,0.655780821477758,0.886487658559502
24,0.8003002702432189,0.8979381443298969,0.6576879191272148,0.9120448403563214
25,0.8004130379098361,0.9002465420081968,0.6560899077868844,0.8847456134733601
26,0.8000208140703116,0.8911123919769766,0.650403672882867,0.9144421629021228
27,0.8,0.8943629807692308,0.6561338141025612,0.8936979166666684
28,0.7999951993087006,0.8975492470915813,0.659919028340083,0.9363908402810002
29,0.8000208003328053,0.8990183842941488,0.6563625018000334,0.90383046128738
30,0.7997567377248574,0.8984380001280329,0.6691993150246481,0.8911681390435948
31,0.799904781337142,0.8934431148505108,0.6541042044240702,0.9289220687254707
32,0.7999167437187539,0.898137140707118,0.6563757099799487,0.9083980771001193
33,0.7997404636408786,0.8955526362165367,0.6540716768932543,0.892556753552602
34,0.7999351789979953,0.8935295035591532,0.6519352270135568,0.9296972218998963
35,0.7998487703589903,0.8876439782197311,0.6529239730987308,0.9237970642245898
36,0.7993600602296256,0.898756963049285,0.6560624081438152,0.9262307227154606
37,0.8000208003328053,0.8931502904046464,0.651586425382803,0.9042024672394748
38,0.7996027932602986,0.8999055032353129,0.6544421487603291,0.9240021782305097
39,0.7999567993087889,0.8956143298292774,0.6501704027264443,0.8828421254740066
40,0.799932786826218,0.894943408908146,0.6522278366559824,0.9086420938503955
41,0.7997198879551821,0.8959183673469389,0.6641296518607471,0.8871788715486205
42,0.8002592840080186,0.8980889808297888,0.6533756937247673,0.9101068746273786
43,0.8000448114717368,0.8937087894500992,0.6622935471480715,0.9049996799180591
44,0.8000192012288786,0.9001976126472095,0.6572580645161258,0.8916210637480793
45,0.7998799519807923,0.8997599039615846,0.6622088835534197,0.8960624249699883
46,0.8000888031969151,0.8996143861179002,0.6628638630990735,0.8973203035309261
47,0.8000400040004001,0.9032503250325032,0.6552735273527347,0.8867286728672844
48,0.8007148846035038,0.898036674944137,0.6566227118276882,0.920524248709236
49,0.7997004537245056,0.8939193707926362,0.668264513777928,0.9053866269407432
50,0.8000672096781937,0.8974732361460049,0.6590108975692525,0.9182922340817088
51,0.8007104852839529,0.8989005159859188,0.6543055086721011,0.9174101043223872
52,0.8003893045386821,0.8926208366042392,0.6563065733190181,0.9064787965202932
53,0.8000432140013365,0.8929673214121374,0.6557924767624705,0.8920330186980587
54,0.8,0.8958723489395759,0.6505882352941159,0.9224409763905573
55,0.8002000800320127,0.8917567026810724,0.6551620648259242,0.9131692677070823
56,0.8000672527261373,0.8984563898096108,0.6542969688235523,0.9007862163936549
57,0.7999951999807998,0.8990615962463849,0.6559626238504996,0.9141476565906287
58,0.8002919895397154,0.8939452278962314,0.6634700229420345,0.9035712566780577
59,0.7999871868793643,0.8978113588314435,0.6569166826830618,0.894019475943365
60,0.8006592106375187,0.8913550038433832,0.6575404762575516,0.9231162391992901
61,0.800064802332884,0.8936541715501758,0.6543835578080813,0.9093887379945671
62,0.7998198378540686,0.8984526073466119,0.6587568811930717,0.9044059653688316
63,0.8,0.89837,0.6510639999999994,0.8880239999999996
64,0.7998399359743897,0.9003001200480192,0.656206482593034,0.909515806322528
65,0.8012030075187969,0.8957894736842106,0.6619749373433582,0.8980330827067672
66,0.8004937559114446,0.8988221196235913,0.657324580387635,0.8978782923740379
67,0.7998271439946543,0.8984170871362321,0.6555764067557878,0.9030445864460072
68,0.7988735151702364,0.896452054190018,0.6564020684315457,0.8893292841927061
69,0.8002400960384153,0.8952460984393759,0.6625530212084838,0.9328691476590634
70,0.7999471744324252,0.8978725703240369,0.6521156239619945,0.8909712300753566
71,0.7989712332301341,0.8936161635706914,0.6615510513415879,0.8998000515995882
72,0.8000728492460903,0.8881223707226085,0.6558513555163262,0.9329907017143602
73,0.7999647317206111,0.892263421984963,0.6541985283508893,0.8953293576363844
74,0.7999231950844854,0.9027457757296469,0.663310451868918,0.8945332501280102
75,0.7997602927795214,0.8938333513715021,0.6493820925077477,0.9202472431665377
76,0.8000048000768012,0.8924702795244723,0.6595305524888423,0.9267148274372363
77,0.7996465765610536,0.8997451504453857,0.6565621756778982,0.9252401235779931
78,0.7994507694032121,0.9007301724552048,0.6537925733775323,0.9061504219307938
79,0.8000448114717368,0.8991021701555599,0.6577163753921018,0.916258562191922
80,0.7999599959996,0.8965276527652766,0.6573457345734572,0.9111511151115063
81,0.7999911999648,0.8924735698942795,0.6616946467785892,0.901635606542425
82,0.7996323750255295,0.8953149841216447,0.653727709231872,0.8884790818185831
83,0.7999399939994,0.8978877887788779,0.6491169116911698,0.9254285428542828
84,0.8,0.893632,0.6576320000000017,0.9057239999999983
85,0.800007202333556,0.897788883598286,0.6535957650278665,0.8996594896746544
86,0.7999807889344263,0.8955078125,0.6589515560963142,0.9210785412397535
87,0.7995195676108499,0.8986627965168652,0.6623401060954874,0.9103473125813255
88,0.8009929515665634,0.8973889941857437,0.6574878084941839,0.9202673516082368
89,0.7999231950844854,0.8950232814900153,0.6552779377880167,0.9091541858678976
90,0.8,0.891726762820513,0.6587780448717994,0.9040064102564108
91,0.7998591318198007,0.8946550130263047,0.653788433601865,0.905490257284526
92,0.7997868922724414,0.8952507420715514,0.6615192337735688,0.916375245855016
93,0.8006055848379499,0.8989450327624602,0.6655665742802679,0.8887077652637834
94,0.8004203783405065,0.89916324692223,0.6562626363727344,0.8948093283955568
95,0.8007497717041285,0.8919980294461621,0.6606882519745575,0.8864408273121969
96,0.7999046898214336,0.8965063613537247,0.6548970610025159,0.90396498352095
97,0.7999951999807999,0.8957135828543314,0.6585666342665369,0.9034076136304536
98,0.8,0.887948,0.6576120000000037,0.88618
99,0.8002432155657963,0.9000736047107015,0.6712669610855089,0.8788882488479252
100,0.8000048001728062,0.8966142781140121,0.6559316135380843,0.9067926445352013
101,0.8002352338736779,0.8934166519978877,0.6551023347362026,0.9075786913315521
102,0.7991416859339875,0.8920595931222677,0.6579926991212521,0.9008130341923136
103,0.7998271889400921,0.8933491743471582,0.6565140168970833,0.9292274705581182
104,0.799718621244096,0.8897336951060195,0.6630931564666837,0.9177529896492794
105,0.8000672043010753,0.8924351158474142,0.653669834869432,0.9213349654377896
106,0.8000800320128051,0.8967226890756302,0.6552020808323287,0.9195718287314912
107,0.7999807889344263,0.8936667520491802,0.6628217853483628,0.907294601690574
108,0.8001770046173377,0.9012638610233431,0.6550772693233373,0.8861563967946947
109,0.7997597838054249,0.9043859473526175,0.6587448703833492,0.8988169352417174
110,0.8000208140703114,0.8933739207704408,0.6549547494105986,0.8671261772958516
111,0.8005965745076657,0.895070241837193,0.661331708255822,0.9171892039258448
112,0.7999831999327998,0.902001608006432,0.658078632314527,0.8877075508302038
113,0.8002689549180327,0.8956278816598361,0.6543128842213127,0.9267418032786878
114,0.800313463288318,0.8941760765780392,0.6604214517919927,0.9364455187176042
115,0.801105327421117,0.9024363794100637,0.6586819613135371,0.920727299016773
116,0.799956798444744,0.8961102599693588,0.6592957346464511,0.9099807593073339
117,0.799916778695346,0.8954172268100634,0.6554597977082114,0.9072042442865385
118,0.7999567993087889,0.8974463591417463,0.65401446423143,0.9013304212867382
119,0.8001248719262295,0.891905737704918,0.6563540599385205,0.9208864305840158
120,0.7999991999967999,0.8977615910463641,0.6567706270825072,0.8996715986863946
121,0.7992965531102402,0.8975077881619937,0.6594111144608584,0.8789026228519747
122,0.7999447980127283,0.8922881223724053,0.6565716365789155,0.8951682260561362
123,0.7999831703124312,0.8953774458144166,0.6547109100453172,0.916232233660176
124,0.8004370954765422,0.900927026670029,0.6543063110662843,0.9114161172952939
125,0.7996927213366621,0.8971876800460918,0.6658984700083246,0.8812135906792138
126,0.7996992481203007,0.8960421052631579,0.6586105263157871,0.9043729323308267
127,0.7994670273168507,0.8996955013424349,0.6599298172607917,0.8974547753472123
128,0.8012564638485824,0.9005760798488391,0.6542638333380154,0.8861480075901323
129,0.8009660520033964,0.8915154039635368,0.6530263221134552,0.900234704176613
130,0.7999807993087751,0.8953242316723402,0.6577036773323812,0.8968962882663776
131,0.8,0.894204,0.660572000000001,0.8866319999999992
132,0.8000771158665896,0.9002554463080779,0.6535449199922875,0.8964197352355238
133,0.7998125570739677,0.8907824540604623,0.6557338310450359,0.9180778288662107
134,0.800100819760673,0.8955095198658938,0.6536441142463927,0.9249812963340833
135,0.7997887459189553,0.899122175276871,0.6561319697842609,0.925492926189106
136,0.8000312001248004,0.9006216024864099,0.6563226252905009,0.9110876443505785
137,0.7999647317206111,0.9057455233331729,0.6601620737748297,0.9274234918802792
138,0.7996683702077894,0.8900014418686618,0.6607923869334683,0.8906663035293747
139,0.7993443567851868,0.8957815483266688,0.6584130872469839,0.8964940299642564
140,0.7995998399359744,0.8909963985594238,0.6550340136054431,0.8828931572629064
141,0.8001872269606823,0.8953049239090429,0.6568265830279562,0.9136595669776453
142,0.7995195676108497,0.8919987989190271,0.6550655590031031,0.9077369632669408
143,0.800043206221696,0.8990134579379431,0.6592429309820629,0.8978172856891392
144,0.7998846505070571,0.8953724026338135,0.6608324388407425,0.8974951537192204
145,0.800012803277639,0.8947510562704053,0.6630977530247735,0.9289978234428005
146,0.799864708542975,0.8967081747261149,0.6538540053075876,0.8976708254780239
147,0.8001152165911891,0.8937126946280265,0.6545982621497475,0.9157918740298612
148,0.7999807996927951,0.8918942703083249,0.6547824765196226,0.8961303380854085
149,0.7998590556730092,0.8905919661733616,0.6646165673649785,0.8944399064642204
150,0.7997868922724415,0.8942172497085792,0.6562235868594294,0.9107871766831305
151,0.8006822436275159,0.8991004966509134,0.6630830838053311,0.9042614171587076
152,0.7997685324234814,0.8939714309742063,0.6565990284769174,0.8921473223045842
153,0.7994837075251231,0.896603212397433,0.6518593343514894,0.9114927185925411
154,0.8002408472060524,0.89880816640061445,0.6603454277038288,0.8835171693651975
155,0.7988987696626727,0.8959602784849837,0.6579348512454153,0.8848655236072723
156,0.8002435516886385,0.9001297874130245,0.6606459727846989,0.9287811599950323
157,0.8000112087876895,0.897915966117436,0.6569670621767459,0.9091968102992769
158,0.8004035163568237,0.8916350418728283,0.6607980656834965,0.9206938239579829
159,0.7997004537245056,0.8881446952677295,0.6649927315977252,0.8979620441230047
160,0.8007190549563431,0.8939554442732409,0.6538424499229567,0.9192066319979463
161,0.8005334914048606,0.8956848075105335,0.6570154920777332,0.8934979733734922
162,0.7999999999999999,0.896908,0.6604080000000018,0.8769959999999998
163,0.8002688526951283,0.8936291513136575,0.6579569595640792,0.8882220915299411
164,0.8003172111055928,0.897064595716048,0.6595267466636775,0.8797121068905313
165,0.8002600260026003,0.8972577257725772,0.661590159015906,0.9237523752375211
166,0.801577438050766,0.9000104572639775,0.6600021718932849,0.9139005192433769
167,0.8000400160064026,0.8904521808723489,0.6586114445778263,0.9172669067627066
168,0.8001248844218692,0.897592772714355,0.6592056230011492,0.9109918304774033
169,0.7998751820262118,0.8937827047094782,0.6567105663215504,0.934550575282843
170,0.8,0.8990999099909991,0.6567336733673371,0.9181158115811534
171,0.7997685324234816,0.8978879584800029,0.6607237967089954,0.903440377075902
172,0.8000032000128,0.8977975911903647,0.6610866443465796,0.9005236020944083
173,0.799852487864321,0.8934826092010694,0.6550220266083078,0.8992588316878519
174,0.7996830465945517,0.8993612908647786,0.6562376190076029,0.9026008588156664
175,0.7999407990527849,0.8900322405158483,0.6596065537048621,0.923302772844366
176,0.8000112087876895,0.8926698531648812,0.6572392755920622,0.9216225520808333
177,0.8003075148952528,0.8875968992248062,0.6603241719520782,0.9326350182586982
178,0.7999967999487991,0.8965943455095282,0.6551624825997225,0.9326869229907636
179,0.7993984962406014,0.8987468671679197,0.6541593984962454,0.8934616541353376
180,0.8000800080008,0.8966756675667567,0.6580818081808207,0.9197279727972758
181,0.7993456924754635,0.8885171434986208,0.6484580473410733,0.9034575662325997
182,0.7994771903195884,0.88893506639522335,0.6584189624918173,0.8934383771216567
183,0.8000528019008685,0.8985263469484902,0.658147693316958,0.9089607225860115
184,0.7998207648699145,0.9002784545770971,0.6560205800336861,0.8999043812587284
185,0.7999071940604199,0.9003576228878649,0.6536218317972331,0.8884928635432672
186,0.7998767758480663,0.8942052642317894,0.6519557833335318,0.9042212273605634
187,0.8001639581424507,0.8969233736798958,0.6589871566121743,0.9090393981771699
188,0.8001088278599322,0.8913301805262146,0.6573882914025982,0.9042114781384022
189,0.8000688011008176,0.8978183650938414,0.6566425062801046,0.8820221123537978
190,0.8001600640256102,0.8983993597438976,0.6557142857142877,0.938331332533014
191,0.7998031716567185,0.8960890368213023,0.657554687875055,0.9065145380934869
192,0.7997567377248574,0.9037433582997249,0.6643860828372095,0.9034472825043216
193,0.80021123041718,0.8995975420460546,0.6610311884911464,0.9164199644748845
194,0.8002292438160279,0.8984514019141059,0.6525313005979563,0.9051924525882106
195,0.7998031716567185,0.8965971099838377,0.6547582851930707,0.9091469171560712
196,0.8004880609394972,0.8971846336938359,0.656009200229202,0.9341037590309299
197,0.8003002702432189,0.8983244920428386,0.6599659693724372,0.9128775898308515
198,0.7999911957387374,0.8883439584759023,0.656505748782413,0.9131419607089839
199,0.7999167786953459,0.8978418475129633,0.6592967799756737,0.9228362460789974
200,0.7999647317206111,0.8972430625691339,0.6605548341589331,0.9187507013578259
201,0.8003873874955478,0.8940066992424333,0.6569779773410344,0.9107488024203706
202,0.7998990218745867,0.8934841059629186,0.6622722482459031,0.8786339102176249
203,0.8004220681338559,0.8967440458245401,0.6632016882725321,0.9020480353733277
204,0.7996927213366621,0.9008386146853595,0.6663785929197883,0.8856027142948597
205,0.8001639581424507,0.9026940573210526,0.6548841844689813,0.9214246676632719
206,0.80040333067914,0.8952640655572406,0.6549081902536426,0.9035807601662932
207,0.799668097694722,0.893127858548689,0.6585134143848397,0.9166275839676751
208,0.7998997493734336,0.8924731829573935,0.6612050125313274,0.8891147869674172
209,0.8002993448829233,0.8907891419447013,0.652335730493558,0.9140584042676644
210,0.8003474724183759,0.89548205793342,0.662343277129274,0.9064426510384165
211,0.7999751999007996,0.9015336061344245,0.6568746274985118,0.9065396261585047
212,0.7994746620539432,0.8950485296944071,0.6558195592286523,0.9384890127490519
213,0.7999951993087004,0.8936386839704918,0.6543822310412684,0.9164799731161302
214,0.79950681334165985,0.8923876319034124,0.6542569374389514,0.91244735872924565
215,0.7999671998687995,0.8969655878623515,0.6664106656426616,0.9049556198224793
216,0.8007017543859649,0.8945062656641604,0.6574837092731838,0.9192781954887227
217,0.7992982456140351,0.9033343358395989,0.6519258145363418,0.924836090225565
218,0.8000992063492063,0.8937211981566822,0.6552419354838724,0.9043938812083977
219,0.8000400160064026,0.9039615846338535,0.6552701080432153,0.9083233293317327
220,0.8005173981122178,0.8883289082178999,0.6531350240878476,0.9082138952629252
221,0.8004035163568236,0.8963107075947542,0.6578357432226871,0.8992890426094077
222,0.7992826375878689,0.893000112087877,0.655710076700131,0.9007662007013527
223,0.8000032002048131,0.8996895801331285,0.6577380952380943,0.911442332309268
224,0.8000408014688528,0.8918261057398066,0.663571888587986,0.8931281526134933
225,0.8003007518796993,0.8911919799498748,0.6566135338345885,0.9024441102756892
226,0.8000192027651982,0.9002496359475765,0.6551263381926993,0.891800419260373
227,0.7998847336065573,0.8946533203125001,0.6584712794569655,0.9045009925717215
228,0.7993920483787956,0.9011194029850746,0.6596878216675258,0.9014169454451856
229,0.7992793514162747,0.8957802021819637,0.6506095485937377,0.921681513362026
230,0.8002914284799283,0.8934284479031561,0.656222478423083,0.9124753806984709
231,0.8001088278599322,0.8956812944113693,0.6570722104858834,0.8961774214198835
232,0.8001248719262295,0.8985335553278687,0.6563980852971341,0.9084672771516411
233,0.7999887998207971,0.9007984127746044,0.6582345317525083,0.9200187202995251
234,0.8005479912994364,0.8995769891723648,0.6589635433566033,0.8813887253193603
235,0.8001848362279006,0.8971338382322935,0.650959588079263,0.9066377009893939
236,0.7992183996412326,0.8913927862130822,0.6594352617079896,0.8680889230572115
237,0.8000600060006001,0.9002000200020001,0.659829982998302,0.8968576857685728
238,0.7996997297567812,0.8958442598338506,0.6582364127714952,0.9220938844960458
239,0.7997261473102606,0.8961166724890479,0.6520143431350139,0.9048743369512401
240,0.7999567439401464,0.9021852320607506,0.6567952065877404,0.9065108380461094
241,0.800332885218616,0.8951891684271174,0.654243486332505,0.9186751808462985
242,0.7997705796473664,0.8971940126100977,0.6580433492162839,0.8822295486996833
243,0.7999887978043697,0.8972518613648275,0.6598893383103054,0.9291821196954605
244,0.8003873874955478,0.9022486883651687,0.6570460102689718,0.8798978705693571
245,0.8000673187502755,0.9026943528384068,0.6554161540958208,0.923132405563412
246,0.8005012531328319,0.8999137844611529,0.6584621553884709,0.9139769423558891
247,0.8001152165911891,0.8964810932774318,0.6561944920068472,0.9162559408554847
248,0.800497853457917,0.8982226391043447,0.6555832140809955,0.9055321059361597
249,0.8000192027651982,0.8949588740778672,0.6556584148117335,0.9042462114544523
250,0.7990575374961433,0.894247452506221,0.6491050212574996,0.9263420674069061
251,0.8009258703060738,0.9003668240486002,0.6567271766161714,0.9009174605844342
252,0.8002801120448179,0.8934373749499799,0.6539375750300174,0.8830812324929994
253,0.800172899590164,0.9013271644467213,0.6612849001024598,0.9013631851946717
254,0.8000648023328839,0.9008704313355281,0.6628878639631048,0.8671552175878348
255,0.8000208003328053,0.8967463479415672,0.6609665754652098,0.9076025216403463
256,0.7998991209107941,0.8953419480873005,0.6587604682070739,0.9080679252534016
257,0.8002048524422252,0.8981539274054159,0.6571682350681757,0.9299220600473698
258,0.8000832053251408,0.897407434075781,0.6606022785458252,0.8854926715309788
259,0.7997596153846154,0.8993749999999999,0.6572035256410236,0.8805008012820513
260,0.7999327975807129,0.8948042129516661,0.6547515710565558,0.917737038533387
261,0.7998527623071506,0.9006145573266756,0.6591087318353518,0.8849985596312626
262,0.8001009308063249,0.8960272513177077,0.6574560630577276,0.8704040436405585
263,0.8000768027648995,0.893638170974155,0.664603925741326,0.8909480741306708
264,0.7993443567851868,0.8941304321721484,0.6655939415044605,0.9170359162794048
265,0.8014613101318303,0.8941070906388825,0.665192538024903,0.9056157090839176
266,0.80040333067914,0.8993493892021015,0.6565607256751215,0.9343307231543029
267,0.7999599839935975,0.8955582232893156,0.6563385354141636,0.925478191276512
268,0.8003873874955478,0.9005618719460219,0.6558614369354788,0.9162114463400286
269,0.7989147987856082,0.8950205090110458,0.6515850074284651,0.9067405206382021
270,0.8000792256691168,0.8972807189529408,0.6583292986927752,0.8994234131858709
271,0.7999230226441723,0.8933061774328053,0.6584049650394501,0.9151164282506883
272,0.799154334038055,0.8960935998462425,0.6615374143122595,0.9210791850855282
273,0.7999046898214336,0.8987409445318789,0.6529267833615658,0.929806856726377
274,0.8001154660337418,0.8952787221758932,0.6609668676630925,0.9018618897940852
275,0.8004039125016529,0.8962189301928604,0.6568827411553962,0.9329617445173297
276,0.8003072196620584,0.8939552131336406,0.6581381208397318,0.8771881400409633
277,0.8000400160064026,0.8924309723889556,0.6544937975190034,0.9261144457783076
278,0.800115216591189,0.8907642700548879,0.6519098750220046,0.8749779968315435
279,0.7999671998687995,0.8938895755583021,0.6557226228904903,0.9173756695026796
280,0.7997404636408786,0.8984063346096541,0.662001954533075,0.9003989169964287
281,0.7999911999648,0.892929571718287,0.6571386285545194,0.9027636110544482
282,0.7990877454337213,0.8997320902963827,0.6618410882980684,0.9088546359591665
283,0.8007890178972352,0.895609484251716,0.6550612611456799,0.9188169542626222
284,0.7998271751132162,0.8972272007169032,0.6619913267510527,0.940535437102941
285,0.8003893045386821,0.8956327400310803,0.6607242986911005,0.9253432448453177
286,0.8004056583731175,0.8951180698357727,0.6592830429188197,0.8969018443025436
287,0.8001000100010001,0.8917551755175517,0.6574937493749361,0.9011861186118579
288,0.7996683702077894,0.8935119915410372,0.6541918326150701,0.9002827664653394
289,0.8000792383513622,0.8904489773050156,0.6576262911249049,0.8913314043997292
290,0.8001200120012002,0.8959595959595961,0.6566896689668954,0.9089988998899858
291,0.8000272001088006,0.8962255849023396,0.6616226464905834,0.9068276273105093
292,0.8002000800320128,0.8961184473789517,0.6640016006402595,0.9165826330532233
293,0.8000600060006001,0.8937193719371936,0.6589498949895016,0.9136913691369106
294,0.7999399939994,0.8977317731773177,0.6532213221322132,0.8986858685868535
295,0.8002435516886385,0.9010290860001842,0.6621601592699838,0.9124696061112251
296,0.7995033539731682,0.8951157765737874,0.6567297149122829,0.9014447884416915
297,0.7999727995647931,0.897406358501736,0.6547424758796179,0.8898742379878076
298,0.799848794556604,0.8995603841738302,0.6623598449544212,0.8752435087663177
299,0.8001248719262295,0.8927502241290983,0.6493100025614797,0.8940189549180333
300,0.800043206221696,0.8948968651485815,0.658858875678099,0.9136715687058952
301,0.7999911957387376,0.8961577403463277,0.6549810108092332,0.9298100280535763
302,0.8,0.89396,0.6566999999999968,0.9278239999999978
303,0.7993443567851868,0.8957635361504377,0.6541622136564321,0.9014333689574142
304,0.7998389694041868,0.8943538647342995,0.6553864734299482,0.9033534621578081
305,0.8002809899492057,0.8942024808770729,0.6556512202248681,0.9241086974794954
306,0.8001801621459314,0.8948193374036635,0.6498288459613676,0.9171093984586126
307,0.8010416666666665,0.8990384615384616,0.653084935897432,0.9009935897435897
308,0.799863002175141,0.8964965410052115,0.6524581495679741,0.8917316605177885
309,0.8001514671881198,0.8966116229028005,0.6552678925624835,0.8679951434330163
310,0.8008666337971148,0.899188683253765,0.6560722488786291,0.8851209158579545
311,0.8006605945350815,0.9003803423080773,0.6554058652787517,0.8881313181863674
312,0.8000648023328839,0.893614170110124,0.6606157821681624,0.8997923925261314
313,0.8006090977940348,0.897472566428721,0.6662047406500246,0.889621166954027
314,0.8006005404864378,0.9000560504454009,0.6532078870983872,0.8971354218796938
315,0.800840756681013,0.9025823240916826,0.664169752777502,0.9032889600640549
316,0.7996830973235328,0.8969986275553279,0.6552042861887236,0.9192618408364344
317,0.7997999799979997,0.8984618461846184,0.6602060206020619,0.9180318031803144
318,0.8,0.8925199999999999,0.6600600000000013,0.9182760000000002
319,0.8003075148952526,0.8983739349093471,0.662150041642646,0.8772382920110201
320,0.7999967999487991,0.898640378246052,0.6558824941199072,0.8854821677146827
321,0.8001009308063249,0.893419872154312,0.6769212899918358,0.8960612954388911
322,0.8000672527261373,0.8978599221789885,0.6538886487005796,0.9138484571904395
323,0.7996428442149208,0.8902530255680106,0.6540616415491224,0.8942529290394203
324,0.7999799979998,0.8936073607360736,0.6545654565456549,0.9085108510851057
325,0.8003893045386821,0.8973089123504061,0.6652501642128181,0.9036671526298106
326,0.8000352022529441,0.8960013440860215,0.6564940156170008,0.9113263248847933
327,0.8000528019008685,0.8943941981911349,0.6593717373825485,0.9223412042833525
328,0.8000272001088005,0.8959915839663357,0.6525746102984434,0.9142756571026287
329,0.8002832407866732,0.8982533484821815,0.6517858571634282,0.9180241954841499
330,0.7999087985407767,0.89867237875806,0.6562224995599947,0.8944223107569711
331,0.8003808746514316,0.896905793535533,0.6563206388452181,0.9211325419782294
332,0.7999567439401464,0.8972248033451353,0.6522372995402099,0.9276782710392641
333,0.8000288010368374,0.8960942593933382,0.6610197967126836,0.8693952982307354
334,0.8002212682035186,0.8999663287516385,0.6570022166905186,0.9251255656970153
335,0.799980799692795,0.8953783260532169,0.6574105185683009,0.8989023824381187
336,0.8005334914048607,0.8947676188340089,0.656474791329562,0.9139004149377573
337,0.7999399939994,0.8959755975597561,0.654209420942095,0.9319611961196089
338,0.7987473519388413,0.896378213214476,0.6570755793697509,0.915145908670424
339,0.8001792114695341,0.8978714637736817,0.6622103814644179,0.9331317204301106
340,0.7999407990527849,0.8987963807420919,0.6604505672090747,0.900966415462648
341,0.800064802332884,0.8978743234756451,0.6561196203063313,0.9190410854790768
342,0.8005608974358973,0.8912800480769231,0.6575600961538495,0.9088581730769235
343,0.8000048000768012,0.8966783468535497,0.6572585161362599,0.8977063633018117
344,0.800128825249749,0.8928730031086094,0.6541482130497634,0.9241131261727317
345,0.8004718813967369,0.8973657962097269,0.6612508462219465,0.91269393003497
346,0.8010510239667136,0.8960219825150018,0.662694261056397,0.9133847220719031
347,0.7988112065528614,0.8909084685424796,0.6586648625356913,0.8932582685980532
348,0.801056111967129,0.9007126348228043,0.6525704609655912,0.9396266692347206
349,0.8009346094038058,0.8994613571875151,0.6550561887814819,0.9142780422898695
350,0.8001856085106724,0.8962621177850718,0.6613689230287139,0.8845531133618055
351,0.8000768027648995,0.8961682620574339,0.6534555243988788,0.8962322643615178
352,0.7998031716567185,0.8965731065273399,0.6584348146133053,0.9146037029332241
353,0.7999567993087889,0.8972463559416951,0.6535224563593037,0.9225867613881811
354,0.8001248044929617,0.891334088027169,0.6593197355104801,0.9114648127332571
355,0.7999607923152937,0.8966537441338502,0.6520397998007632,0.9180559389640408
356,0.8000688011008176,0.8954623273972383,0.6527704443271138,0.8768500296004732
357,0.8001410731175556,0.8970086086663781,0.6644503759277942,0.8849693005658951
358,0.7999551971326165,0.8942852342549924,0.65370983742959,0.8942412314388128
359,0.7992741203750378,0.8974271599959674,0.6584817017844554,0.896154854319992
360,0.7998991209107941,0.8961966181486286,0.6548413956541933,0.9325230981089181
361,0.8004055852129723,0.8990946472370509,0.6544790714823934,0.880624889786628
362,0.799154334038055,0.8939233775385995,0.6511828111986715,0.8977192645268758
363,0.7993067785662993,0.8912047530599227,0.6562095069221882,0.8897424890982125
364,0.8000288004608074,0.9026024416390663,0.658058528936459,0.9022464359429758
365,0.799980799692795,0.8942263076209218,0.6592665482647742,0.9242147874366007
366,0.7999199919991999,0.8948294829482948,0.6580778077807773,0.9025902590258984
367,0.8002689549180328,0.8951596119364754,0.6568743596311465,0.8788021900614748
368,0.8007017543859649,0.8936882205513784,0.6531809523809559,0.8955067669172946
369,0.7999887978043697,0.8934531168108949,0.6565766890310492,0.8909626286752201
370,0.8001877075612456,0.8934077746225795,0.6554162455279045,0.8947514078067098
371,0.8006535555101698,0.8995699028076457,0.6627541437902211,0.9125869505147955
372,0.8000649895094094,0.8937361345684014,0.6606745269204982,0.899603243056754
373,0.7996323750255295,0.8982844167858044,0.6569354173424489,0.922330213727068
374,0.7999327989247829,0.8989983839741436,0.6580705291284669,0.8944023104369677
375,0.8000672096781937,0.8947928501704245,0.655982461474447,0.904266214334865
376,0.8004730182822771,0.8967009183300608,0.651500367412335,0.9006420681098163
377,0.7999967999487991,0.9020064321029136,0.6597065553048864,0.883242131874109
378,0.8003174145145001,0.8955177223103927,0.6521625867679859,0.9175323426153029
379,0.8007405062530303,0.8971505736118512,0.6575278791788716,0.8962049054532218
380,0.8004493194132416,0.8965784446820524,0.6518335195485967,0.908233918409683
381,0.7997685324234814,0.8955092086451938,0.6582689589165045,0.9091389646431266
382,0.7998799879987999,0.8882468246824683,0.6563176317631751,0.8823922392239169
383,0.8003850603007634,0.8914386125020514,0.6638647725862661,0.8923272131961199
384,0.8000048000768012,0.8929782876526025,0.6666786668586708,0.8792940687050993
385,0.7997191089913132,0.897808890080386,0.6605060039452801,0.8955141465834924
386,0.8001008197606732,0.8912766902312852,0.6518997723553828,0.9145912598869379
387,0.800043206221696,0.8918564273255349,0.65853882959146,0.9220847802083487
388,0.7996926229508197,0.9004066342213114,0.6537885822233575,0.9211785988729521
389,0.8000600060006001,0.8929672967296728,0.6540254025402558,0.887268726872683
390,0.7999791999167997,0.8954495817983272,0.6594106376425504,0.9102396409585651
391,0.7983937967322072,0.8946556215107623,0.6534301389875518,0.9056425816446512
392,0.799956798444744,0.8917581032917185,0.658787716357791,0.8710073562648256
393,0.7997071578307277,0.8967771359075707,0.659975036405242,0.9198484581779804
394,0.7999831999327998,0.9031776127104508,0.6559826239304937,0.9204716818867273
395,0.8015933247403018,0.8953276394460306,0.6559896241151008,0.8869654953641802
396,0.8,0.9015024038461539,0.6556049679487163,0.907479967948716
397,0.7997647538917628,0.8890862609071378,0.6554284639789417,0.8842733175702436
398,0.8001602564102563,0.8969711538461538,0.656398237179487,0.911850961538462
399,0.8002592840080186,0.8907426006025954,0.6604499857953983,0.9231911139209104
400,0.7996798719487795,0.8929531812725089,0.6514245698279285,0.885790316126449
401,0.7998647085429751,0.8985814410541524,0.6600622020485871,0.9085902069799177
402,0.799639855942377,0.8954261704681873,0.6582913165266103,0.9006922769107655
403,0.7998271889400921,0.9047779057859703,0.6568860407066065,0.8886408730158727
404,0.7994831792501284,0.8942904949922957,0.6592995634309193,0.9225330636877219
405,0.8000600060006001,0.8955195519551955,0.6558415841584181,0.9185678567856749
406,0.8004801920768307,0.8982472989195678,0.6591836734693854,0.9006882753101241
407,0.8006005404864378,0.8968131318186368,0.6539765789210324,0.8942648383545199
408,0.8000192027651982,0.8947668464258853,0.6533580835640328,0.9071626314189266
409,0.7999807993087751,0.8923821257565273,0.6544115588161151,0.8956722442007921
410,0.8001769195976479,0.893866253587425,0.6601982940467797,0.8747433264887067
411,0.8005003528128809,0.893041567772147,0.6559593302970043,0.9213668291744166
412,0.8001848362279006,0.8918528031494173,0.6631139703381844,0.909834327528194
413,0.800012803277639,0.8949391044107291,0.6598449202995945,0.8760482683566994
414,0.7999831999327998,0.9002616010464041,0.6528426113704445,0.9003276013104076
415,0.7994105964507656,0.8955890832212186,0.6571088794926057,0.9350374783778572
416,0.7999599959996,0.893039303930393,0.6520212021202122,0.9183238323832342
417,0.8002005012531329,0.8937563909774436,0.6589553884711803,0.9344962406015042
418,0.8003002702432189,0.8958402562306076,0.6594775297767973,0.9191832649384437
419,0.799040605798078,0.8942580738316408,0.6546822608332963,0.8852697694566126
420,0.7999871991807476,0.8899689580133128,0.65081765232975,0.9294514848950346
421,0.7994484271367445,0.8941424402896357,0.6552149252894902,0.9182047063815147
422,0.7999799979998,0.8887588758875887,0.659669966996701,0.9091029102910243
423,0.8000168006048218,0.8911980831309927,0.6579676868367228,0.9094727410186777
424,0.7999967999487991,0.895988335813373,0.6639946239139817,0.8993063889022229
425,0.7999967999487991,0.8970223523576376,0.657550520808334,0.8946503144050312
426,0.7996683702077892,0.890906614973005,0.6523814864063857,0.8959171085727106
427,0.8001872606724578,0.8931593836402993,0.669088784766265,0.923519220227355
428,0.7988727858293075,0.8980797101449276,0.6581521739130431,0.9214935587761656
429,0.800115237336897,0.898503115009263,0.6552723082278659,0.89428174728612
430,0.8000528008448134,0.8961323381174099,0.656358501736031,0.9137506200099195
431,0.8001008036289307,0.8990503658131693,0.6543355560800193,0.8884719849914596
432,0.8000528019008685,0.8978343220355933,0.6584197031093116,0.9069326495753856
433,0.8000400040004001,0.8972617261726172,0.657449744974497,0.8885568556855649
434,0.8000072000288001,0.8972715890863564,0.6659626638506573,0.8907275629102519
435,0.7999967999487991,0.8960323365173843,0.6569225107601719,0.8969743515896242
436,0.7998687979007665,0.8952683242931886,0.6542584681354886,0.8993383894142313
437,0.799639855942377,0.897124849939976,0.6557102841136446,0.9119967987194884
438,0.8000288010368374,0.9020304730970314,0.6534675248308954,0.9312095235428485
439,0.8005900485427164,0.8972305398222639,0.6533144132985413,0.9129437890576467
440,0.8000048001728062,0.8996303866939209,0.6573036629318615,0.905532599173569
441,0.7997309890954508,0.8951097660565884,0.6573153352228129,0.8867672255047969
442,0.8003792546126642,0.903160055047927,0.6599550335248303,0.9191123521787143
443,0.8012305273459435,0.8946671800548683,0.6591503425261929,0.912804222617961
444,0.7999199679871949,0.8900600240096038,0.656522609043613,0.9045498199279727
445,0.7998111879160267,0.8978414618535586,0.6512056771633362,0.8933131720430124
446,0.8004943502824857,0.899805790960452,0.6531964239856208,0.9233395929635339
447,0.7999927997407906,0.8990103643731177,0.6575436715721743,0.9142129116648194
448,0.7999871999487997,0.8972715890863563,0.6614426457705838,0.916755667022669
449,0.7999671998687995,0.8963855855423422,0.6640706562826256,0.8827915311661237
450,0.8001200480192078,0.9015326130452181,0.6537414965986413,0.8811484593837541
451,0.8001152165911891,0.8936966923236944,0.6597750076010922,0.9146637115744656
452,0.8002592373301756,0.8962370581363716,0.6606991406762589,0.9012177753596528
453,0.7999551648492419,0.8991769547325104,0.6604978302989509,0.9119269507293736
454,0.8000032000128,0.900189600758403,0.6596626386505547,0.9213036852147397
455,0.7994962176275774,0.8989571945168615,0.6521378713793172,0.94208505031817
456,0.8003673190113597,0.8938976228297969,0.6563366530755987,0.9190737799046899
457,0.7988383419315271,0.8993009207483034,0.6542564065562754,0.8912939780575716
458,0.7997551206590935,0.8965484817080734,0.6547521396932633,0.9002076672842
459,0.7998999899989999,0.8924392439243924,0.6600980098009817,0.92549254925492
460,0.7999631998527994,0.8948015792063169,0.6543266173064681,0.8967115868463466
461,0.7996174310009484,0.8930414235424604,0.6556919194354693,0.895364163893845
462,0.799980799692795,0.8923922782764524,0.6557824925198824,0.9212627402038419
463,0.7994035713279594,0.8972810579566081,0.6562445920983325,0.9097428756554872
464,0.7994962176275774,0.894135620777619,0.6677999767731527,0.9186379454649577
465,0.7997886782786885,0.8962882620389344,0.660060194672136,0.9253810194672124
466,0.8005022557238237,0.8940453720435128,0.654534185987545,0.8864330587293084
467,0.8000832053251408,0.8942732334869432,0.659834229390681,0.9182307667690752
468,0.7974296205630356,0.8980008159934721,0.6676009791921652,0.9357568339453268
469,0.8007206485837253,0.8931218096286657,0.650865779201283,0.9194074667200461
470,0.8000672043010753,0.8943692396313364,0.6566780273937494,0.9241751472094233
471,0.7994520899085215,0.8971547125074096,0.6632355532770511,0.9030022909690973
472,0.7999687988767595,0.8953902340484258,0.660087763159472,0.9060726186142717
473,0.7996527319354594,0.8910946545522923,0.6577369164356214,0.8871258766718274
474,0.7997599039615847,0.8966226490596237,0.6537855142056835,0.9097358943577457
475,0.7999599839935975,0.8972468987595038,0.6558943577430973,0.8818887555021996
476,0.8017262529612156,0.8935470637209358,0.6630589105944147,0.9104013578355067
477,0.7992793514162746,0.8981123010709641,0.6579881893704292,0.9002462215994387
478,0.799538135865033,0.891213355571236,0.6565847713131061,0.9245060619667715
479,0.7999807996927951,0.8974303588857422,0.651994431910907,0.9296348741579864
480,0.8014415374246845,0.9009588725982784,0.661940909879697,0.8965257010948751
481,0.7999567993087889,0.8918862701803227,0.6536664586633372,0.917682682922927
482,0.8001672809639867,0.893902648882059,0.6636532081527439,0.8965499301662017
483,0.8001472094214029,0.9044398841525859,0.6555459549411187,0.9141825076804919
484,0.8000448087825214,0.8990542146260667,0.6622938095866778,0.9274097723153759
485,0.8003131620152897,0.9001746018397268,0.6585252551950078,0.9164113715455056
486,0.8001728442481275,0.8897197682606747,0.656516068113439,0.9299940784840933
487,0.8004929261891043,0.8969056078356059,0.6631177581460833,0.8924564688560246
488,0.8003131620152897,0.8889996836342813,0.6602552550748646,0.9122385477612129
489,0.7999799979998,0.8947974797479749,0.652525252525253,0.9105630563056256
490,0.8001002506265665,0.8900631578947368,0.6604190476190509,0.8859348370927338
491,0.7999967999487991,0.8996763948223172,0.6555584889358237,0.9126066017056278
492,0.8002688526951283,0.8983820828882462,0.6530479974074949,0.9059415645466503
493,0.8001632235041846,0.8980973260149461,0.6609191723608209,0.9084828215262999
494,0.7995642963265536,0.8933507134247191,0.65648689885508,0.8965564192206196
495,0.8003603242918627,0.8990551496346713,0.6603343008707853,0.9131138024221821
496,0.799171195434361,0.8937863704131199,0.6497579313551015,0.9107151445197885
497,0.7999199679871949,0.8906842737094838,0.6561064425770289,0.8811724689875955
498,0.8008814102564102,0.8975701121794871,0.6558413461538454,0.9158854166666686
499,0.8001872606724578,0.8924671593596325,0.6553403302670096,0.9198780404851189
500,0.8000672043010753,0.8936271921402971,0.6697028609831013,0.8878888248847917
501,0.8000528019008685,0.8948142133116791,0.6549275773927864,0.8882639775031902
502,0.8000048001728062,0.8918261057398066,0.6532515170546102,0.9193930981515324
503,0.799022732101126,0.8931839772959582,0.6521880298712096,0.9164632362078133
504,0.7998487703589903,0.8954415065352809,0.6571247964601105,0.8940112262003379
505,0.8009929515665635,0.8956218769910121,0.6571912854274948,0.894325590341363
506,0.8004399039623584,0.8955832353083356,0.6532452988285321,0.9071206432588339
507,0.7997270679008641,0.8970001480716666,0.6571860780617812,0.930706461927571
508,0.8,0.8996639999999999,0.6663239999999989,0.8824559999999996
509,0.7998767758480663,0.8947513712687687,0.6537681385551568,0.8853015190977443
510,0.8002432155657963,0.8921770993343575,0.656402009728625,0.8951212877624175
511,0.7997307249988981,0.8919634234790169,0.6617353010710869,0.8951670747198063
512,0.799943199772799,0.8926015704062816,0.652810611242442,0.9179476717906863
513,0.7997596153846154,0.895096153846154,0.6635016025641025,0.881422275641025
514,0.8003433661892355,0.8988330351890315,0.660259565629765,0.9124096062494256
515,0.8000400160064025,0.8904981992797119,0.6669347739095629,0.9157142857142856
516,0.7998799879987999,0.905016501650165,0.6526652665266549,0.9367816781678153
517,0.8000152000608002,0.8984015936063744,0.66289865159460315,0.8973595894383565
518,0.8002000200020001,0.8924712471247124,0.6575497549754951,0.8924972497249687
519,0.8001512490046774,0.8955801679744236,0.6542359724550749,0.9240994082082602
520,0.8000673187502755,0.8993644789408517,0.6596916961520097,0.915715321827704
521,0.8000512032770097,0.8966373847926268,0.6622583845366079,0.9168306771633405
522,0.7998591909882232,0.8983294930875576,0.6520817332309312,0.9006336405529959
523,0.8007226013649137,0.8991609795262946,0.6568566840626271,0.9099799277398609
524,0.8,0.900896,0.6533440000000008,0.9153399999999997
525,0.7993799964754321,0.8903699194155626,0.6612009163876419,0.8987087265095581
526,0.8000768027648995,0.8911740822669615,0.6570476537155336,0.8921921189162796
527,0.8002952956757989,0.8944357971982921,0.6615383384216509,0.9014240613958946
528,0.8001728442481275,0.8969016068113437,0.6594208117278038,0.8998983739837406
529,0.8001400140014002,0.8949994999499951,0.6536213621362118,0.9040464046404596
530,0.8000288004608074,0.8960063361013777,0.6541264660234554,0.8923902782444528
531,0.8000112087876896,0.8923476005188069,0.6578037181149997,0.9374829866615424
532,0.7999087985407767,0.8978303652858445,0.6559704955279296,0.8822621161938586
533,0.8000272001088005,0.9001936007744031,0.655834623338497,0.8778555114220463
534,0.7998111879160267,0.8985555075524834,0.6570780529953949,0.8702716973886319
535,0.7997886782786885,0.8971407530737706,0.6654873206967258,0.9092157082479508
536,0.7995962767747,0.8957288646085327,0.6528500937214637,0.9224114452330214
537,0.7993452143940216,0.8946129002417238,0.6530682014712591,0.9155696594551755
538,0.7999951993087004,0.8978572914499688,0.6533180778032038,0.8917164071626319
539,0.8000728492460903,0.8942264971120477,0.6563997262149194,0.9077216198149947
540,0.7998751820262118,0.8942807764318063,0.6581467731353297,0.9065145380934848
541,0.8000528008448134,0.8924562793004689,0.6687907006512132,0.905006480103681
542,0.8003648934127137,0.8957012995326803,0.6553237628832961,0.9016348185135372
543,0.799939196108551,0.8925211213517665,0.6601182475678473,0.9154785906298014
544,0.7995779318661441,0.8936086825444678,0.6572444980403992,0.9209808059491503
545,0.8000288165983607,0.8959080430327868,0.654136782786887,0.8733390432889351
546,0.8000672527261373,0.8979279755328177,0.6573193383612708,0.915409681190055
547,0.7998767758480663,0.8978499785958047,0.6641101655924558,0.9239891018639659
548,0.7992788461538461,0.8926121794871795,0.6607692307692331,0.9234014423076924
549,0.7998599859985999,0.8960576057605761,0.6522652265226501,0.9019661966196577
550,0.8,0.8894,0.6585920000000002,0.908004000000001
551,0.8001248719262295,0.8948274205942623,0.6576428022541022,0.9134061219262306
552,0.8002200220022002,0.8996879687968796,0.6546814681468116,0.8948774877487721
553,0.8000200020002,0.8887408740874086,0.6577257725772573,0.8861366136613628
554,0.8004982529054724,0.9026822213574783,0.6544443597530443,0.9425364362480994
555,0.7999799979998,0.9014321432143215,0.6527012701270126,0.9238683868386807
556,0.8002353845414806,0.8972874733791293,0.6529519143008156,0.9132119581752112
557,0.7999871991807476,0.9013896889400922,0.6552419354838687,0.9082421274961595
558,0.7995069613693027,0.89842283665294,0.6527679396828053,0.910812833411371
559,0.7999087967166818,0.8964142709137528,0.6589077206779429,0.8992763739494619
560,0.800908803128719,0.8938467456593431,0.6595794982348847,0.9225593947723774
561,0.8000834255827759,0.8961612199387142,0.6533586818757912,0.9238500906451028
562,0.7999471744324252,0.8966479776211688,0.6584867075664624,0.9259001356656604
563,0.7989203778677462,0.8993135884583253,0.6523520339309844,0.9278364179679987
564,0.7999199679871949,0.8981752701080432,0.6510844337735076,0.9270388155262095
565,0.8000768442622951,0.8983894723360655,0.6717069031762292,0.8921738921618875
566,0.7999231950844854,0.8906730030721965,0.6619183627752151,0.9137064772145413
567,0.8000649895094094,0.8946106847567507,0.6561854367335151,0.9245479819152647
568,0.8000448114717368,0.8906680110108187,0.6542634914538173,0.9013747519364973
569,0.7997904952259401,0.8949385733607857,0.6581740976645397,0.8955847470892082
570,0.7990921459790736,0.8924201012205057,0.6535786385400482,0.9085684241789374
571,0.800172899590164,0.8986196048924181,0.6565661821209042,0.8962482389856574
572,0.7999087967166818,0.8948442143917181,0.6550795828649805,0.8898240336652146
573,0.7998798919027124,0.8968371534380943,0.6539805825242757,0.9261215093584221
574,0.7998751820262118,0.894116752812405,0.651041750012001,0.9165199788769584
575,0.8000912131346913,0.8991574786769293,0.6576707045814567,0.8888839992958996
576,0.800128825249749,0.8969498021612236,0.6551044004624897,0.9320186756604327
577,0.7997004537245056,0.896590458570107,0.6607798615199136,0.9025873910240246
578,0.799558562564343,0.8919099179214786,0.6532032254575593,0.8952928028072533
579,0.7997685324234816,0.8947443244390514,0.6615607642434641,0.9101321127223073
580,0.7995577121436512,0.8918281097612368,0.6582864757042679,0.9224872470992431
581,0.8,0.8948179999999999,0.6608600000000003,0.8799039999999987
582,0.800007202333556,0.8894461805625022,0.6573249732913431,0.8893721565787306
583,0.800313463288318,0.8974409851245235,0.6595275603176337,0.8950539341246063
584,0.7996396757081373,0.8948914022620358,0.6579361425282726,0.9006625963367001
585,0.8003205128205129,0.8973737980769232,0.6595753205128195,0.8991306089743598
586,0.7997927593808386,0.8990342107052982,0.6595732763621701,0.9007965561250021
587,0.8001200480192077,0.8913385354141657,0.6544617847138887,0.9063065226090424
588,0.7996045326640809,0.8982372083528465,0.6637006616472766,0.8892971648834598
589,0.7999799979998,0.8930673067306729,0.657473747374738,0.9155195519551914
590,0.8000168006048218,0.8954022344804413,0.6612438047769708,0.9172770219727899
591,0.8013936442108309,0.9019164617189888,0.6619528700712082,0.912439118483867
592,0.8002553235766111,0.8918496552331329,0.6550490437371669,0.9390745120638357
593,0.8001201080972876,0.90009608647783,0.6566069462516281,0.925024522069864
594,0.8002451176725035,0.899445681603358,0.6587978019513334,0.9132715999935912
595,0.7992593661328332,0.8902635502332515,0.6587914201894859,0.8908887606406002
596,0.8001514671881198,0.8925224095304117,0.6596436113303892,0.8774838815670848
597,0.7997567377248576,0.8941929133858267,0.6585005761474944,0.8913361820626073
598,0.7995234102643308,0.8933871168326841,0.6559286880543651,0.9247846721038535
599,0.8001568307388248,0.8972078527391368,0.6616096754963988,0.8852935175294367
600,0.799699729756781,0.8906435792212992,0.6517025322790524,0.8925833249924954
601,0.8000728492460903,0.894736842105263,0.6590815391204438,0.8947848745752118
602,0.7999887998207971,0.8919862717803485,0.65654650474407406,0.8975343605497671
603,0.7999471744324252,0.8990931610899675,0.6585107191880889,0.8841519295338945
604,0.8001600640256102,0.8928331332533014,0.655730292116846,0.9114725890356145
605,0.7999167437187539,0.8918448871437091,0.6610308568592361,0.8936120817672755
606,0.799904781337142,0.8947173646034623,0.6521118139155287,0.898284063676481
607,0.7995750623201918,0.8904465046675123,0.6558685013944493,0.941140929661209
608,0.7996749451570031,0.8948935965797186,0.6558301708539537,0.9144249091287598
609,0.8008524309102344,0.8977743862136925,0.6623043675066783,0.9101863090302394
610,0.7998268009493873,0.8962369298864585,0.6594513759702383,0.9046723651292574
611,0.8005003528128809,0.8987727724677657,0.6562560138559239,0.8974036179357235
612,0.7996120489267221,0.889698456211225,0.6597332435595319,0.896415460331202
613,0.8000512032770097,0.8924351158474141,0.655577956989247,0.9256272401433703
614,0.7998125570739677,0.8978956727919384,0.653563017670902,0.8765960685047814
615,0.8002368606363229,0.9004825235260228,0.657052205364573,0.9065760834773703
616,0.7998990218745868,0.8988956519300046,0.6558970023120811,0.9051607034809394
617,0.799903153126113,0.897856562576287,0.6571820761248492,0.9113010697177444
618,0.7997086030156386,0.8965560719046075,0.659365731234312,0.8758440705917204
619,0.7999951999807999,0.8996435985743942,0.6601426405705638,0.9118396473585875
620,0.8007002111048354,0.8961560493352402,0.662043991523764,0.9183220570503792
621,0.8000672096781937,0.8971311868909122,0.6587068537869483,0.9040861884111316
622,0.7988494618450566,0.8960884930047925,0.652474544545029,0.900945603588776
623,0.8003002702432189,0.8941287158442599,0.6621038935041522,0.9197277549794802
624,0.8003197640638087,0.8931054379926189,0.6618635272620885,0.9147496183267305
625,0.7999791999167997,0.90249360997444,0.6566986267945061,0.8820955283821129
626,0.7999951999807999,0.8894255577022306,0.6566906267625079,0.9030356121424487
627,0.8009843026248069,0.8957958054554813,0.6664508813690182,0.9042355571281524
628,0.8000192027651982,0.8928765742266885,0.660799155078327,0.8974572338416735
629,0.7999087967166818,0.89608025888932,0.6569436499713993,0.9095927453388298
630,0.8000800080008,0.8948394839483946,0.656673667366739,0.9136913691369084
631,0.8001232596576743,0.8942908367649942,0.6534122515297444,0.9213219198091877
632,0.799947192395705,0.8972732073418572,0.6660439103230849,0.9007337056536143
633,0.8002707101306822,0.9014667493836511,0.6602628144185375,0.9130343705183771
634,0.7998271439946543,0.8942477362665504,0.6585773790708191,0.8960623241930414
635,0.799503038984631,0.8912067509873199,0.6510389366154673,0.9032566551562703
636,0.7993947254647643,0.8948996012874092,0.6566468110999033,0.905830170853951
637,0.7999471744324252,0.8965119117652944,0.6573741690978397,0.8747753912893852
638,0.8002000200020001,0.8942394239423943,0.6613061306130588,0.9036783678367788
639,0.7997551206590935,0.8971306703371892,0.6556364262020925,0.9239073459800988
640,0.8000392001568006,0.8918495673982696,0.6567426269705069,0.9183156732626945
641,0.8002689549180327,0.8918857261782787,0.6631819928278707,0.924848712858607
642,0.800007202333556,0.8898383076116663,0.6588294607452788,0.9035567523877724
643,0.8003174145145001,0.8984033088058481,0.662426457621953,0.8823321951297719
644,0.8000672096781937,0.8949348706213694,0.6551743451056902,0.8913083484021711
645,0.7999751999007996,0.8936195744782979,0.6530386121544527,0.9229236916947673
646,0.7998207648699146,0.8940372312973344,0.6507915551448077,0.9088181283531572
647,0.800128825249749,0.8979099903581101,0.6507955559289639,0.8869978515789091
648,0.8002209272540984,0.8953757364241804,0.6654833183913903,0.9058897925204912
649,0.8000288165983607,0.8972528176229508,0.6548131723872946,0.8830526383196711
650,0.8003131620152897,0.8973993936991163,0.6585853246352786,0.9028276687851144
651,0.8006241012021359,0.8905038876137144,0.6651444686126754,0.8897848493224213
652,0.7998999899989999,0.8936213621362136,0.659109910991098,0.8927292729272869
653,0.7999999999999999,0.897784,0.6555440000000048,0.8860640000000021
654,0.7997886782786885,0.8959480660860656,0.6552053983094246,0.922543384989752
655,0.7999399459513563,0.8977259533580222,0.6553858472625341,0.9039975978380548
656,0.8000152000608003,0.8924015696062785,0.6603746414985667,0.8594394377577517
657,0.7993249290613624,0.8930020589262277,0.6601407133597454,0.8922615679144644
658,0.7995630100893258,0.8927507068954438,0.666562238930662,0.9073926804189953
659,0.7999807950835414,0.8972376928493694,0.655511811023621,0.8943169451379559
660,0.7998527623071506,0.8953252032520326,0.6597408936687804,0.8787889699763143
661,0.8000072000288001,0.8983695934783739,0.6619546478185921,0.8801435205740823
662,0.799478279685365,0.9007228751517676,0.6522024851838598,0.8741620218064684
663,0.7998991209107941,0.892847992826376,0.6602336231605572,0.9000376295015305
664,0.7992494707806788,0.8967621399704921,0.6614519853743068,0.911087144781576
665,0.7999687788945328,0.8971304601910891,0.6615752248520035,0.89098230403753
666,0.7997887923965263,0.8934221631978752,0.6566476393150162,0.9249052965906784
667,0.8,0.8942394239423942,0.6520412041204126,0.9058345834583392
668,0.7989214175654855,0.8917886492039034,0.6541554314329722,0.8914154789419603
669,0.8000995827962689,0.8909006219909332,0.6605752512658658,0.8920450210609592
670,0.7987683623067547,0.9012444672525498,0.6495525691192536,0.9055062864840612
671,0.7998487703589903,0.8990662169785278,0.6628459177998923,0.895511520257973
672,0.7997599759975997,0.8905910591059106,0.656037603760379,0.9114071407140673
673,0.8001248719262295,0.8964323450307377,0.6539246606045082,0.9256371670081956
674,0.7999551648492419,0.8936526236569471,0.6517629821780233,0.8922675377495969
675,0.7999167437187539,0.9005067425579691,0.6598980911095893,0.8901057114609467
676,0.8000992063492064,0.8980214733742962,0.6558139720942178,0.9272873463901677
677,0.8001512490046774,0.8934214685558122,0.6552242926708259,0.9071779256479072
678,0.7999999999999999,0.8960480000000001,0.6549480000000001,0.9338119999999952
679,0.80044017607042806,0.89765306122449,0.6497519007603033,0.9385754301720715
680,0.7998199819981998,0.8955115511551155,0.6561736173617336,0.8871607160716051
681,0.8,0.8965399999999999,0.658183999999998,0.9234079999999999
682,0.7989515880357693,0.8918129357537313,0.649927315977273,0.9146172975960202
683,0.8000168032934455,0.8995523122532015,0.6590251689331087,0.9029889858412247
684,0.8002451176725036,0.8949398420352777,0.6611087970009183,0.9219868950159399
685,0.7999807950835414,0.9010626720440432,0.6579764419691426,0.9064840599193392
686,0.7997309244666538,0.8926660900762381,0.6578416298289427,0.8951326157985773
687,0.8002696456086286,0.897647021058038,0.6600739920390388,0.9105354391371353
688,0.8015475831574717,0.8978273540347703,0.6596522962516366,0.9108913677017376
689,0.7994105964507656,0.8975951374207188,0.6490726503940091,0.9048745915817804
690,0.7997305792546027,0.8988990634421707,0.6508595804734078,0.9089101289370705
691,0.8000672043010753,0.8954053059395802,0.6552379352278516,0.9228670634920639
692,0.8004943502824857,0.8941440356959425,0.6514950885978452,0.9089544812532123
693,0.7992402864336292,0.8948689313976248,0.6625118580160223,0.8923992619010456
694,0.7999567439401464,0.8997680994568962,0.6555576026530415,0.90035485989843
695,0.8,0.89554,0.6612520000000011,0.9008439999999974
696,0.8001512490046774,0.892527178805933,0.6561886051080531,0.9199620677099398
697,0.8000288165983607,0.8972308049436477,0.6544569672131124,0.8643218493852443
698,0.7996445952868853,0.8947573802510246,0.6525798860143471,0.9019395171618866
699,0.7998991854827096,0.8977372741674802,0.6565545438543127,0.9136475652493972
700,0.7989583333333333,0.8978044871794871,0.65844951923077,0.9121394230769229
701,0.7998847336065573,0.8979732325819672,0.6641345414958972,0.9225193711577853
702,0.799932786826218,0.8972138539153675,0.6532480366151748,0.890570551828158
703,0.7995381358650331,0.9003063057283983,0.653890563859128,0.892656680993009
704,0.8004626951995374,0.8981166859456334,0.6567580811001872,0.9358612878349729
705,0.7993099828096762,0.8952612408288221,0.6534246410668443,0.9109268750075158
706,0.7992982456140351,0.890680701754386,0.6602466165413553,0.9065303258145352
707,0.8002435516886385,0.8971134317955127,0.6604496893514221,0.9241905311269465
708,0.7995241833416107,0.894831701885644,0.6585454749355217,0.899902273346257
709,0.8017428667986289,0.8974697854809379,0.6675879882199599,0.9282294533223898
710,0.800801282051282,0.8916586538461538,0.6533213141025617,0.9059134615384615
711,0.8003131620152897,0.8900188618042457,0.6555418063281161,0.9346204212069155
712,0.8007190549563431,0.8986902927580893,0.6619960195172052,0.9313567347200834
713,0.7997309890954508,0.8966389649485196,0.6546292293157827,0.9071271877151706
714,0.800043206221696,0.8942167672144787,0.6559184522571228,0.9351026547822884
715,0.8002450833163137,0.8952949609748869,0.6648806019758873,0.9193868111536969
716,0.8004035163568236,0.8965789178716114,0.6563505788538231,0.8983683207634794
717,0.7998991209107941,0.8945633376567228,0.6547333109157603,0.9165705913436154
718,0.7997309890954508,0.8951658099950361,0.6637924132519888,0.9071311908536318
719,0.7998799519807923,0.8944657863145259,0.6593637454981968,0.8981192476990806
720,0.8000992063492064,0.8972794258832566,0.6544178827444909,0.9005416346646181
721,0.7999887998207971,0.8953943263092209,0.6556984911758568,0.9127586041376659
722,0.7994419141702482,0.8948357014561551,0.6524592661492097,0.9171090191801913
723,0.7999887978043697,0.8961676488591764,0.6555564890718575,0.8597085028665616
724,0.7996287049484667,0.9015307918827219,0.6645421227834324,0.9365517572498562
725,0.8000048000768012,0.8887662202595242,0.6560624969999526,0.9107505720091502
726,0.7999007984127746,0.8952463239411831,0.6656386502184021,0.8853261652186433
727,0.7998599859985998,0.8966636663666367,0.6531133113311351,0.9122312231223091
728,0.8001472094214029,0.8925351222478238,0.656262000768053,0.8835965501792102
729,0.7995585625643429,0.9013795921310372,0.6584267682533554,0.9177211893974889
730,0.7998751920122887,0.8912190380184333,0.6579861111111062,0.8898129480286732
731,0.8002435516886384,0.8957795056060952,0.6583626757037118,0.9030680302356612
732,0.8003873874955478,0.894040715706402,0.662260534098505,0.9017124288155477
733,0.7998524878643208,0.8987637841672981,0.6670635063794979,0.8985533388650384
734,0.7995524974883021,0.8936421020609931,0.6663264366711914,0.8881323774871811
735,0.7999599839935975,0.89952981192477,0.6598159263705449,0.9258863545418191
736,0.7999951999807998,0.8984235936943749,0.6537386149544624,0.933827735310941
737,0.8001872269606823,0.893614680513994,0.6547942903778146,0.907226640636251
738,0.8000168032934455,0.8955655308440453,0.6600893775179918,0.8936311517057326
739,0.8000152000608002,0.8954095816383265,0.6535186140744532,0.9125796503186016
740,0.8001408360540297,0.8905159720888547,0.6590447154471559,0.9016428205620645
741,0.800007202333556,0.8924011379687019,0.6589134879700991,0.8956581932546156
742,0.8000913318832394,0.8986756876930287,0.6601933191528525,0.8485332820592935
743,0.7996120489267221,0.9018600009618621,0.6572003398579646,0.8832379486686224
744,0.799971198156682,0.9008516545058884,0.6614263312852041,0.8864927355350739
745,0.799947192395705,0.8954049383111168,0.6644596821942356,0.9014938151093751
746,0.7999831999327998,0.900809603238413,0.6563106252425024,0.8766355065420263
747,0.8001153180857199,0.892353770260747,0.656356108655263,0.9323427189441966
748,0.800128825249749,0.9032310332825234,0.6583210309220643,0.9193201867566062
749,0.8001088278599322,0.8895797324114973,0.657996447090454,0.8986660585109784
750,0.799964799436791,0.8981583705339284,0.6561744987919816,0.8994983919742704
751,0.8004610655737705,0.890749071465164,0.6545530225409805,0.8797747502561477
752,0.7999207971486975,0.8971362969066886,0.6540675464316733,0.8971802984907442
753,0.8000400160064026,0.8930372148859544,0.6587835134053569,0.8802721088435356
754,0.7995989974937343,0.8996531328320801,0.6557473684210555,0.9137162907268184
755,0.8007197480881691,0.9003197095302359,0.6625980014137907,0.9192532613585275
756,0.8,0.8955399999999999,0.6598360000000022,0.885492000000002
757,0.7995241833416107,0.900919591790961,0.6567391339175606,0.9002266937951611
758,0.799932786826218,0.8942772783465559,0.6554164616264772,0.914675276354166
759,0.8002048524422252,0.8942809359195955,0.6589366877920698,0.9010466679469947
760,0.7994837075251231,0.8967194583739192,0.6607902321311889,0.9004373253805036
761,0.8003008770245182,0.9032072210485886,0.6540674412649643,0.9040594392164394
762,0.7996120489267221,0.904463040446304,0.651569438432804,0.9039420317735122
763,0.8002200220022002,0.8991279127912791,0.6537573757375779,0.9201280128012763
764,0.7999727995647931,0.894242307876926,0.6702267236275767,0.9108065729051662
765,0.8000768196658344,0.8909040714422892,0.6577763907560353,0.9062840087062267
766,0.8001248719262295,0.8979091956967215,0.6542688588627106,0.9029721119364738
767,0.7996027932602985,0.8996172080210135,0.6550467678903238,0.9142762188481023
768,0.8006828335169558,0.899106505078877,0.6565573406620934,0.9285002280147361
769,0.8003341687552215,0.8982311548101022,0.6604572328256527,0.9084329413276804
770,0.7999198717948719,0.8989783653846155,0.6560456730769229,0.8907972756410251
771,0.8002400960384153,0.8949879951980793,0.6582392957182883,0.886010404161662
772,0.8001872606724579,0.8947679048011556,0.6563526582612824,0.9122555708049422
773,0.8005634727207969,0.8992372308197167,0.655037037926358,0.9089039094921947
774,0.7999071940604199,0.8948072676651306,0.6641345046082983,0.8960373463901722
775,0.8000801282051283,0.8971314102564103,0.6627163461538451,0.9027804487179492
776,0.7993978321959052,0.8981894821356885,0.6521437173825739,0.9039020473705328
777,0.8,0.8908723489395759,0.6598719487795124,0.8898239295718302
778,0.8001200480192077,0.8990556222488997,0.6581672669067619,0.8953741496598651
779,0.799552497488302,0.8935800601206414,0.6551508819962332,0.9264983128594912
780,0.8007219752729493,0.8970080991330674,0.6545199747830619,0.8579660213862087
781,0.7996915365336417,0.8968274050510893,0.6587904055009337,0.8981347599768666
782,0.8002240612916051,0.8922277233686289,0.6587401973184903,0.906821823087951
783,0.8000368780339198,0.8969840181824742,0.6558998841548724,0.9030789149841065
784,0.800313463288318,0.8962143896484962,0.6608463508784596,0.9179503830104483
785,0.7999231212761868,0.8959995034915753,0.658746556473832,0.9112571272983543
786,0.7999711906657757,0.8930313421548582,0.6569768605028032,0.9392603203437909
787,0.7998271751132163,0.896569105951257,0.6543822310412739,0.9091709206125684
788,0.8000801282051283,0.90015625,0.6524719551282044,0.8917748397435888
789,0.7996189012185554,0.892928055595587,0.6565787577460719,0.9040767962082299
790,0.8003433661892355,0.8938246111117781,0.6546368442326049,0.9127177553936114
791,0.799947192395705,0.9000336048390969,0.6567745755388826,0.8766462370581378
792,0.800051252482542,0.8957252226279712,0.6547064193734353,0.9190410980844399
793,0.7996607131425645,0.8979018628768964,0.6605130913513869,0.8703107995646893
794,0.7996390252882396,0.898921077801656,0.6556653420255371,0.9098963898526887
795,0.7999591998367993,0.9022896091584367,0.6542106168424693,0.8798195192780762
796,0.8007197480881691,0.8976286871023713,0.6609793715056872,0.9126341494762563
797,0.799836705942623,0.9021756531762295,0.6539406698258186,0.8855580814549175
798,0.8004130379098361,0.8982894147028688,0.6602843237704922,0.9301877881659825
799,0.79991679866877885,0.9008384134146146,0.6564145026320435,0.9215547448759175
800,0.7999911999648,0.8942895771583086,0.6572146288585182,0.8951035804143211
801,0.8000448114717368,0.8934907336278088,0.6570642084373628,0.9142860572306508
802,0.7998430769723464,0.89779987510208,0.6623592896831083,0.8941089814414519
803,0.7997406506147541,0.9006787909836066,0.6650070440573788,0.909587922643441
804,0.8003715804984304,0.893142577999872,0.6546263373694632,0.9161060926388628
805,0.8,0.893575939849624,0.6592200501253116,0.9066867167919784
806,0.7997399739973996,0.8961836183618361,0.6575297529753014,0.9219241924192388
807,0.7999087967166818,0.8911660819789513,0.6553435923693233,0.9043605569800509
808,0.7999887998207971,0.8996083937342998,0.6600145602329638,0.9008344133506123
809,0.8000272001088005,0.9025056100224402,0.654050616202465,0.9203996815987282
810,0.8001632235041846,0.8966931238098287,0.6617712950664902,0.8950728904962325
811,0.7997597838054249,0.8962766489840857,0.6621519367430724,0.8916945250725674
812,0.8003075148952526,0.8980876417451471,0.6597555897238785,0.881855019540009
813,0.8000408014688529,0.8977783200195206,0.6532755179186411,0.8939321815585373
814,0.8004203783405065,0.9034511059953957,0.6564868381543436,0.9337563807426703
815,0.7999791999167997,0.8961115844463378,0.6556106224424927,0.8956475825903291
816,0.799979143604306,0.8955154738412667,0.6572893102950405,0.9028412828287686
817,0.7999207971486975,0.892452128276618,0.6586437111736041,0.8808957122456406
818,0.8000848013568217,0.8933662938607017,0.6600625610009735,0.8984943759100129
819,0.8001408360540299,0.8941809103130401,0.6647981883362153,0.8842183599001342
820,0.7991637161761642,0.8952642624841795,0.6586215735593302,0.921742578381581
821,0.8002368606363229,0.9010726746046989,0.657220248383585,0.920891748287561
822,0.799848357811378,0.8922136951350137,0.6582875665440416,0.8665147570315036
823,0.8000400040004,0.8965676567656766,0.6638143814381463,0.9098429842984267
824,0.7998647085429751,0.8954993575657143,0.6581809303088906,0.9102913569573053
825,0.8002005012531329,0.893160902255639,0.6519418546365928,0.9164751879699283
826,0.7997399739973996,0.8975877587758776,0.6574217421742136,0.8908170817081662
827,0.8002209272540984,0.896148181352459,0.6622574602971285,0.9261094390368834
828,0.8,0.8996390977443609,0.6642005012531349,0.9165473684210524
829,0.7999351789979953,0.8935675158751435,0.6535357455815722,0.9183855569204444
830,0.8005334914048606,0.9019449206171197,0.656831253304283,0.8861524535798383
831,0.8000800320128051,0.8948619447779111,0.6563825530212052,0.9100760304121658
832,0.7999991999967999,0.8989935959743838,0.65563862255449,0.9348717394869597
833,0.7994357075297777,0.8931290979335995,0.6588956219240467,0.889353788935381
834,0.7999607923152937,0.8922368784281719,0.6555844945609363,0.9116786890230503
835,0.799406342758944,0.8953468808960138,0.6613830371055816,0.9093370827474865
836,0.7994105964507656,0.9031087833941956,0.6516633032225063,0.8937512012300604
837,0.8000800320128051,0.901528611444578,0.6597839135654288,0.9028531412565048
838,0.800471881396737,0.8921182187078139,0.651104194456799,0.9214946382576447
839,0.7999231212761867,0.8888381702863732,0.6574051829072979,0.9137236530206917
840,0.799305957200694,0.8934917421759527,0.6591358203200356,0.9079911316753446
841,0.7999911999648,0.8936495745982984,0.658158632634534,0.8746274985099933
842,0.8008518678644057,0.8972874733791292,0.658328129253334,0.9128116443291575
843,0.8000448114717368,0.8955012483195698,0.6578164009986585,0.9087806478458499
844,0.8033632169761614,0.8997289155415054,0.6663690368457651,0.9375419798818319
845,0.8000768196658344,0.9036833429357917,0.6596928813776344,0.9084005505409374
846,0.800497853457917,0.8950358959558425,0.6555631716712572,0.9124347118502754
847,0.7999407990527849,0.8971763548216772,0.6593825501208054,0.9218107489719847
848,0.7999911999648,0.8969655878623515,0.6606066424265735,0.9120756483025931
849,0.7992183996412326,0.8936190659235057,0.6590068229867384,0.9152932602985464
850,0.7999447980127283,0.8942101915668964,0.6552195879051637,0.8996363869099279
851,0.799971198156682,0.898665514592934,0.6576140873015907,0.9254912314388151
852,0.8004203783405065,0.8994795315784206,0.6645500950855765,0.9219857872084882
853,0.7998366111224575,0.8983144515059409,0.6526704870830695,0.8977137571032106
854,0.7999607923152937,0.8882160903537093,0.6590931822637263,0.9184360134586388
855,0.8005854768111937,0.8914124728185782,0.6631465974666759,0.8835934340097135
856,0.8004056583731175,0.8983849826232309,0.6570222591002577,0.8776491055072522
857,0.8000649895094094,0.8974710255103883,0.6583838472987227,0.9094359151285142
858,0.799904781337142,0.8984540970030126,0.6618057139199297,0.90764989938028
859,0.8000912131346913,0.8938467139268054,0.6572826487014117,0.8952369141156348
860,0.8003196615913378,0.8964444658086277,0.6557949679336974,0.9323342907157947
861,0.7991416859339875,0.8936784487836542,0.6553119703156393,0.8858746829407061
862,0.8,0.8977519999999999,0.6538919999999998,0.9035080000000003
863,0.8,0.8980199999999999,0.6612800000000044,0.9110439999999995
864,0.8001153180857199,0.8965660836696777,0.6537654558267704,0.9316900506118257
865,0.7999807889344263,0.8966604764344263,0.6549772669057332,0.9273181352458986
866,0.799979143604306,0.8925314049189008,0.6699836357510718,0.9172281850122759
867,0.8001152073732718,0.8958933371735791,0.6577460957501331,0.8924171146953404
868,0.7997078839239856,0.8964793592706728,0.6519244350282483,0.9252576078582426
869,0.7998271439946543,0.8990212828956583,0.6710974355691243,0.8916849059095143
870,0.7999710499227998,0.8977298314462172,0.6520401762738024,0.898823501029337
871,0.7998991673302149,0.8952200512966201,0.6622265614058924,0.9084023223524427
872,0.799538135865033,0.9042513952145743,0.6649360125729658,0.892335942010392
873,0.7999607923152938,0.8964977135518561,0.660145388496149,0.9136190693375911
874,0.799939196108551,0.8983294930875576,0.6587781618023554,0.8974174347158207
875,0.7999567439401464,0.8927109533956007,0.6611448437174618,0.917765423989487
876,0.8000673187502755,0.8950168096522266,0.6641996481793864,0.9374737036131728
877,0.7999831999327998,0.8959695838783355,0.6582066328265302,0.9182316729266925
878,0.799939196108551,0.8954053059395801,0.6551739311315923,0.9231470814132102
879,0.8,0.8919079999999999,0.6552839999999988,0.9171359999999975
880,0.8000400160064025,0.8900120048019208,0.6579071628651454,0.9131252501000406
881,0.7997309890954508,0.9017389633472642,0.6551696530079569,0.9162383308513912
882,0.7999999999999999,0.8950419999999999,0.6519920000000041,0.8873279999999993
883,0.8004943502824857,0.8984976887519261,0.6569802901900362,0.9014429250128412
884,0.799699729756781,0.900200180162146,0.6614473025723185,0.9061355219697723
885,0.8,0.89539153915391545,0.658837883788379,0.8990419041904164
886,0.8001608057890084,0.899762391446092,0.6557716077778815,0.8988163573888663
887,0.8004888444728065,0.8934636115893868,0.6590851624866013,0.9126341011161551
888,0.7998271751132163,0.8997055576002945,0.6532180634011331,0.9002496359475783
889,0.7983568838615639,0.8925288810186357,0.6550098578937438,0.9176032669581881
890,0.8000208003328053,0.8959983359733755,0.6523624377990023,0.9218627498039936
891,0.799478279685365,0.894345625683706,0.6553320056579806,0.8985891111921421
892,0.7999911999648,0.8979775919103677,0.6604346417385715,0.9102756411025636
893,0.7997399739973996,0.8956495649564957,0.6497889788978929,0.9187118711871157
894,0.8000448087825214,0.8924769254773935,0.6587531156106602,0.9252293449516131
895,0.8000832053251408,0.8952812980030722,0.663998495903738,0.9168466781874048
896,0.7997994987468673,0.8958395989974938,0.6571228070175452,0.9129944862155391
897,0.8000032002048131,0.9002256144393243,0.6582501280081962,0.9087901625704055
898,0.8002707101306821,0.8989832256401167,0.659513527449684,0.9114632849385272
899,0.7991145057725256,0.894485276456742,0.6545051320235061,0.8856903812589061
900,0.7997078839239856,0.8931308583718542,0.6511660567539792,0.9124293785310738
901,0.7998431899641577,0.8995835733486944,0.6599862391193024,0.9166266641065028
902,0.7997999199679872,0.8917066826730693,0.6524369747899128,0.8978791516606659
903,0.7995367987647968,0.8928806935151826,0.6574763574369548,0.9115856600617602
904,0.8002289547734268,0.8929776528933561,0.6581969411322051,0.9178004330927731
905,0.8000048001728062,0.8924801292846541,0.6526354948778128,0.932713577688796
906,0.7996027932602985,0.8988564289832789,0.6555873214171335,0.9123021974501876
907,0.7998847958526507,0.898444343996384,0.6635198867159233,0.8972563012268441
908,0.7996831797235024,0.8954933115719406,0.6595062083973396,0.9120863735279057
909,0.7999046898214336,0.8969869168759086,0.658317014468724,0.884134058972172
910,0.7996027932602985,0.8918932987379076,0.652400057659045,0.9033410212057129
911,0.7999831703124312,0.8959785060847335,0.6556165075192603,0.9189209766027273
912,0.7999871868793644,0.8953448331091037,0.6560117560381874,0.9082980972515867
913,0.7998126733671961,0.8934659830045111,0.6612590110914975,0.9073213492320799
914,0.7997078839239856,0.895078967642527,0.6529596815613764,0.9204384951206988
915,0.8,0.893728,0.6684079999999957,0.8791759999999976
916,0.7998268009493874,0.8943525883635898,0.6535577971646691,0.8942242927705424
917,0.7999999999999999,0.893834,0.6544520000000003,0.9184640000000004
918,0.8003197640638087,0.8927147488169129,0.6571472076743351,0.8948184597630218
919,0.8003957714940374,0.8934521448972317,0.6603775852330742,0.884276895837589
920,0.7999711906657757,0.9032346480259604,0.662422624930476,0.9171131446588678
921,0.7999711998847995,0.8948015792063168,0.6551546206184811,0.8821795287181143
922,0.8000128002048033,0.8930462887406199,0.6607265716251455,0.9022384358149732
923,0.7998607949886196,0.8980103283718214,0.6536475313111282,0.8810557180058489
924,0.7999711958522027,0.8888619961274423,0.6599230289161664,0.9014658110767957
925,0.7998847981567706,0.8980343685498967,0.6597545560728946,0.9167186674986775
926,0.7987219026754352,0.8954421804453535,0.6673470790100227,0.9019155291654369
927,0.799219297367631,0.8997978180362326,0.6610589530577504,0.9161805625062551
928,0.7998751820262118,0.8900341649197486,0.6620233313597149,0.8956409723000123
929,0.8000792383513622,0.8920417482061318,0.6631689737833103,0.9140423965199143
930,0.800976800976801,0.8943331887410836,0.660802647644755,0.9109753550543043
931,0.7995624281232094,0.8974811567605255,0.6532523371226824,0.9046598199223418
932,0.8000232000928004,0.8966415865663462,0.6587986351945455,0.8935275741102964
933,0.7998991673302149,0.8941316986703692,0.6610821906297635,0.8929133039104681
934,0.7997870330338985,0.8901358665193512,0.6555139229155664,0.923916350418729
935,0.8000032000128,0.8948515794063174,0.6592746370985452,0.909923639694559
936,0.8000192000768003,0.9026216104864418,0.6563426253705059,0.9137676550706205
937,0.7997602927795214,0.8965190342765292,0.6590224915922107,0.8949657475217573
938,0.799563010089326,0.9026171197223829,0.6639153974680312,0.9148994280573262
939,0.7999727995647931,0.8956223299572794,0.6543864701835234,0.9057384918158667
940,0.800115237336897,0.8991293178989993,0.6541079309696333,0.9019122195591373
941,0.8002553235766111,0.9007839794460519,0.6563456713049138,0.86478655669344
942,0.8003485397869409,0.8977087925987496,0.6648115355426268,0.8767100735226209
943,0.799599358974359,0.8927884615384615,0.6532251602564138,0.9054887820512825
944,0.7993443567851868,0.9012792647829933,0.6622476794312988,0.9329106475977755
945,0.7990584618340779,0.8935725608877361,0.6574314262381704,0.9045451634081142
946,0.7995390506524114,0.8957982386293158,0.655788475466047,0.924815640267445
947,0.8000672043010753,0.8980974782386073,0.6622143817204275,0.9087621607782892
948,0.800147209421403,0.8993255568356375,0.6567180299539166,0.9108662954429101
949,0.8003072442431709,0.8950968939527292,0.653270070890211,0.921848746219457
950,0.8001848362279006,0.8967577645218463,0.652547899388279,0.9083540373913295
951,0.8004372217132019,0.896453199594927,0.6651918471009969,0.8869854205847852
952,0.8000352022529442,0.8965693804403482,0.6538978494623658,0.8925851254480293
953,0.8005637773079634,0.8955530463194311,0.6573210968031246,0.9231052597860192
954,0.7996189012185554,0.8939888872876336,0.6623672959600313,0.9277953915870039
955,0.8000432140013365,0.8942157258951902,0.6555483976808414,0.8880637326493798
956,0.7992982456140352,0.8953082706766917,0.6576521303258136,0.9239939849624073
957,0.7999807950835414,0.8901718840023046,0.6619934703284048,0.8934167146789573
958,0.8004493194132416,0.8932706208376884,0.6662261574379986,0.9221179683714386
959,0.8003603242918627,0.8968331498348513,0.6665278750875823,0.8872785506956262
960,0.7967793880837359,0.8960748792270532,0.6499516908212594,0.9242793880837353
961,0.8000448007168114,0.8947763164210627,0.6677546840749422,0.8987143794300696
962,0.8,0.90204,0.6555759999999994,0.9156679999999994
963,0.7999807993087751,0.8936401710461576,0.658399702389285,0.877279582064955
964,0.8000288010368374,0.8966942809941157,0.6599917597033521,0.9003084111027996
965,0.8000792256691168,0.8954241174140422,0.6608101024731993,0.9118274320879962
966,0.8010025062656642,0.8951157894736843,0.6626686716791982,0.9095017543859645
967,0.7997247295307598,0.8935007361884643,0.6530311759810532,0.911833429357915
968,0.8,0.8928971588635455,0.654021608643456,0.906526610644257
969,0.7997606381914173,0.8953072276859159,0.6667187018424443,0.9092066236776056
970,0.8000288165983607,0.893586705942623,0.6621333888319691,0.9055576011782798
971,0.799836705942623,0.8959480660860656,0.6566822489754114,0.9184330174180327
972,0.7998744360690441,0.893431638086116,0.6588202624769095,0.9142985926376072
973,0.7999199679871949,0.8937014805922368,0.6583793517406972,0.9234213685474187
974,0.8000400040004001,0.8979717971797179,0.6544414441444137,0.9240844084408396
975,0.8000672043010753,0.8990255376344085,0.6586581541218594,0.8899969598054284
976,0.8003650102459017,0.8973388671874999,0.6565701844262283,0.9203301101434431
977,0.8002200220022002,0.896063606360636,0.654197419741977,0.8758955895589524
978,0.7999068867670845,0.8995882147544338,0.6514394422838391,0.9016611882372294
979,0.8000792256691168,0.8985931441787139,0.657280959030724,0.9276045438722147
980,0.8010025062656642,0.8896922305764411,0.6562967418546357,0.9118837092731823
981,0.7996927213366621,0.8948590839254847,0.652803117598108,0.9199154983675836
982,0.8000112087876896,0.8923876319034124,0.6549935149156914,0.9135882531905023
983,0.8003008770245184,0.8990581588886756,0.6599649510274672,0.881009538441842
984,0.7997596153846154,0.8928125000000001,0.6586017628205171,0.9135496794871796
985,0.8007002111048354,0.8931597226394915,0.657881981581408,0.9262775447746557
986,0.7999167437187539,0.8967482017844064,0.6531575344933173,0.9238965540705522
987,0.8002048524422252,0.8937347961078035,0.6568161449331005,0.9148221944817864
988,0.8006776782710392,0.8956227270542624,0.6587136929460586,0.906150370880659
989,0.8003007518796993,0.8968521303258145,0.6574516290726837,0.9048781954887222
990,0.8002688526951283,0.8942772783465559,0.6598093226272387,0.9153794143652146
991,0.8007148846035038,0.8963678085296725,0.6579425605064382,0.9047101347529409
992,0.8000512032770097,0.8964733742959551,0.6545858934971862,0.9047819060419874
993,0.8001484565361218,0.8945393813235224,0.6605024931016164,0.916658598376662
994,0.8004010025062657,0.8981112781954887,0.6591037593984974,0.8996010025062668
995,0.7997270679008641,0.8960376822382032,0.6558094117552897,0.8720540741719004
996,0.7995387276571209,0.8924018194631302,0.6537654558267667,0.9102641104490998
997,0.8001801621459314,0.9023040736662997,0.6557942147933107,0.8918907016314703
998,0.7996668588634762,0.8934428855147671,0.6683483887500793,0.9229290793772837
999,0.8000152000608003,0.8954015816063263,0.6516386065544242,0.9396357585430354
1000,0.8003715804984304,0.8958693702351206,0.6529085783842651,0.9282585367416222


==> appendix_logistic_binary_phenorm_results/auc_summary.csv <==
method,mean_auc,sd_auc,median_auc,q025,q975,n_nonmissing
Raw single binary label,0.799997412781708,4.305007340107103e-4,0.8,0.7990870133437302,0.8009092298081529,1000
Raw average of two binary labels,0.8959728143718803,0.0032425438647833084,0.8959538310228308,0.8897333469348859,0.9026028085911493,1000
Logistic Binary PheNorm,0.6576173498112807,0.0039600364241122055,0.6571429181144273,0.6510634437502995,0.6664528062119823,1000
Linear Binary PheNorm,0.9060274991119166,0.015461549428881106,0.9067136187150903,0.8758943015847716,0.9344975989685376,1000


==> appendix_logistic_binary_phenorm_results/auc_summary_latex_rows.txt <==
Raw single binary label & 0.800 (0.000) & 0.800 & 0.799--0.801 \\
Raw average of two binary labels & 0.896 (0.003) & 0.896 & 0.890--0.903 \\
Logistic Binary PheNorm & 0.658 (0.004) & 0.657 & 0.651--0.666 \\
Linear Binary PheNorm & 0.906 (0.015) & 0.907 & 0.876--0.934 \\

